Variance-Constrained Actor-Critic Algorithms for Discounted and Average Reward MDPs

In many sequential decision-making problems we may want to manage risk by minimizing some measure of variability in rewards in addition to maximizing a standard criterion. Variance related risk measures are among the most common risk-sensitive criteria in finance and operations research. However, optimizing many such criteria is known to be a hard problem. In this paper, we consider both discounted and average reward Markov decision processes. For each formulation, we first define a measure of variability for a policy, which in turn gives us a set of risk-sensitive criteria to optimize. For each of these criteria, we derive a formula for computing its gradient. We then devise actor-critic algorithms that operate on three timescales - a TD critic on the fastest timescale, a policy gradient (actor) on the intermediate timescale, and a dual ascent for Lagrange multipliers on the slowest timescale. In the discounted setting, we point out the difficulty in estimating the gradient of the variance of the return and incorporate simultaneous perturbation approaches to alleviate this. The average setting, on the other hand, allows for an actor update using compatible features to estimate the gradient of the variance. We establish the convergence of our algorithms to locally risk-sensitive optimal policies. Finally, we demonstrate the usefulness of our algorithms in a traffic signal control application.

==> results/RS_SPSA_N_theta_1_2x2grid_unif_alpha20.0_delta0.2.txt <==
2	0.00	4.847945	1.000000	1.000000	1.000000	4.847945	4.847945	10.000000	10.000000	4.847945	10.000000	10.000000	10.000000	10.000000	4.847945	10.000000	1.000000	10.000000	1.000000	1.000000	4.847945	4.847945	1.000000	1.000000	1.000000	1.000000	10.000000	4.847945	10.000000	4.847945	1.000000	1.000000	10.000000	
4	0.00	8.158403	1.000000	1.000000	4.310458	1.537487	8.158403	6.689542	9.900000	1.537487	9.900000	9.900000	9.900000	6.689542	1.537487	10.000000	4.310458	10.000000	1.100000	1.100000	4.747945	4.747945	1.100000	1.100000	4.310458	1.000000	10.000000	1.537487	9.900000	1.537487	1.100000	1.100000	10.000000	
6	0.00	1.000000	1.000000	1.249867	4.560324	1.287621	10.000000	6.939409	9.650133	1.000000	9.650133	9.650133	10.000000	10.000000	1.287621	10.000000	4.560324	9.750133	1.349867	1.000000	4.997812	4.997812	1.000000	10.000000	1.000000	1.000000	10.000000	1.287621	10.000000	1.000000	1.000000	1.349867	9.750133	
8	0.00	1.000000	1.100000	1.349867	4.460324	1.387621	10.000000	7.039409	9.750133	1.100000	8.267119	9.750133	10.000000	8.616986	1.387621	10.000000	3.177310	10.000000	1.000000	1.000000	6.380826	3.614798	1.000000	10.000000	1.100000	1.000000	9.900000	2.670635	8.616986	1.000000	2.383014	1.249867	10.000000	
10	0.00	1.000000	1.000000	4.971277	8.081735	1.487621	9.900000	7.139409	9.650133	4.721411	8.367119	9.650133	10.000000	8.716986	1.487621	10.000000	6.798721	9.900000	4.621411	4.621411	10.000000	3.514798	1.000000	6.378589	1.000000	1.100000	6.278589	2.770635	10.000000	1.000000	1.000000	4.871277	10.000000	
12	0.00	1.000000	1.100000	5.071277	7.981735	1.000000	10.000000	7.039409	10.000000	9.083197	8.467119	9.750133	5.638214	8.816986	1.000000	10.000000	6.898721	5.538214	4.721411	1.000000	5.638214	7.876584	1.000000	6.278589	1.100000	1.000000	1.916803	2.670635	10.000000	1.000000	1.100000	9.233063	10.000000	
14	0.00	1.000000	1.000000	10.000000	1.479758	1.000000	10.000000	7.185703	9.853706	10.000000	8.320825	10.000000	5.784509	8.670691	1.000000	3.498023	7.045015	1.000000	10.000000	1.000000	5.784509	7.730289	1.000000	1.000000	1.246294	1.146294	1.770509	9.172612	9.853706	1.000000	1.000000	9.086769	3.498023	
16	0.00	1.000000	1.100000	9.900000	3.720442	1.000000	10.000000	7.085703	10.000000	9.900000	8.420825	10.000000	5.884509	6.430008	1.100000	1.257340	6.945015	1.000000	10.000000	1.000000	8.025192	7.830289	1.100000	1.000000	3.486978	1.000000	1.870509	10.000000	9.953706	1.000000	1.000000	10.000000	5.738707	
18	0.00	1.000000	1.209195	5.046879	8.573563	1.109195	9.890805	10.000000	5.146879	10.000000	3.567703	10.000000	5.775313	10.000000	1.209195	6.110461	2.091894	1.000000	9.890805	1.109195	3.172071	2.977168	1.209195	1.109195	3.377783	1.109195	6.723630	10.000000	5.100584	5.853121	1.000000	5.146879	5.629512	
20	0.00	3.081918	1.309195	7.128797	8.473563	1.009195	9.790805	10.000000	5.246879	7.918082	1.485785	10.000000	5.875313	10.000000	1.000000	6.010461	2.191894	3.081918	9.990805	1.209195	5.253989	5.059086	1.109195	3.191114	5.459701	1.209195	6.623630	9.900000	5.000584	3.771203	1.000000	5.046879	5.729512	
22	0.00	2.997905	1.393209	7.044784	8.389550	1.000000	9.706791	10.000000	5.162865	7.834068	1.569798	10.000000	5.791300	10.000000	1.084013	5.926448	2.275907	3.165932	9.906791	1.293209	5.169976	5.143099	1.025182	3.275127	5.375688	1.293209	6.539617	9.984013	5.084598	3.687190	1.000000	4.962865	5.813525	
24	0.00	3.097905	2.427901	6.944784	9.424242	1.100000	9.806791	8.965308	6.197557	8.868760	1.669798	9.900000	5.691300	10.000000	2.118705	4.891756	2.175907	3.065932	10.000000	1.193209	4.135284	5.243099	2.059874	4.309819	4.340996	1.000000	5.504925	10.000000	5.184598	2.652498	1.100000	4.862865	4.778833	
26	0.00	2.997905	2.142265	7.044784	9.138606	1.200000	10.000000	8.865308	6.097557	8.968760	1.769798	10.000000	5.591300	10.000000	2.218705	4.991756	2.075907	3.165932	10.000000	1.293209	3.849648	4.957464	2.345510	4.209819	4.240996	1.000000	5.404925	10.000000	4.898962	2.752498	1.000000	5.148501	4.678833	
28	0.00	2.937442	2.081801	7.105247	9.078143	1.139537	10.000000	8.804845	6.037094	9.029224	1.830262	9.939537	5.530837	10.000000	2.158242	4.931292	2.015444	3.226395	9.939537	1.232745	3.910111	5.017927	2.285046	4.270282	4.180532	1.000000	5.465388	9.939537	4.959425	2.692034	1.000000	5.088038	4.739296	
30	0.00	2.966722	2.111081	7.134527	9.107423	1.168817	9.970720	8.775565	6.007814	8.999944	1.859542	9.968817	5.501557	9.970720	2.187522	4.902012	1.986164	3.197115	9.968817	1.203465	3.939391	4.988647	2.255767	4.299562	4.151252	1.000000	5.494668	9.968817	4.930145	2.662754	1.029280	5.117318	4.710016	
32	0.00	3.215124	2.359483	6.886125	9.355825	1.068817	9.722318	9.023967	6.107814	9.248346	1.759542	10.000000	5.749959	10.000000	2.435924	5.150414	2.086164	3.445517	10.000000	1.303465	3.690989	4.888647	2.155767	4.199562	4.251252	1.248402	5.246266	9.720415	5.030145	2.562754	1.000000	4.868916	4.610016	
34	0.00	1.000000	2.459483	6.786125	7.110292	1.000000	9.622318	8.923967	6.207814	10.000000	1.659542	10.000000	5.649959	10.000000	1.000000	5.250414	2.186164	3.345517	9.900000	1.403465	5.936522	7.134180	2.255767	6.445095	2.005720	1.348402	5.146266	7.474882	5.130145	1.000000	1.000000	4.768916	4.710016	
36	0.00	1.100000	1.000000	10.000000	10.000000	1.100000	6.407490	10.000000	9.422642	10.000000	1.759542	9.900000	5.749959	6.785172	1.000000	8.465243	1.000000	3.245517	9.800000	1.503465	2.721694	7.034180	2.155767	9.659923	1.000000	1.000000	1.931438	7.374882	8.344973	4.214828	4.214828	1.554088	4.810016	
38	0.00	1.000000	1.100000	10.000000	6.153239	1.200000	10.000000	6.153239	9.322642	10.000000	1.659542	9.800000	1.903197	6.885172	1.000000	4.618481	1.000000	3.345517	10.000000	1.403465	2.621694	7.134180	1.000000	9.559923	4.846761	4.846761	2.031438	7.274882	10.000000	1.000000	1.000000	1.654088	8.656777	
40	0.00	1.100000	1.000000	9.900000	3.527822	1.300000	9.900000	8.778656	9.422642	9.900000	4.284959	10.000000	1.000000	6.785172	1.000000	1.993064	1.100000	5.970934	10.000000	1.503465	2.521694	7.234180	1.000000	9.659923	4.946761	4.946761	4.656855	7.174882	7.374583	3.625417	1.100000	4.279505	10.000000	
42	0.00	1.414587	1.100000	10.000000	3.213235	1.000000	9.800000	8.464069	9.108055	9.585413	4.184959	10.000000	1.000000	7.099759	1.314587	2.307651	1.414587	5.870934	9.685413	1.188878	2.207106	7.134180	1.000000	9.974510	4.632174	4.632174	4.971442	7.274882	7.059996	3.310830	1.000000	3.964917	10.000000	
44	0.00	4.742870	1.200000	9.900000	3.113235	1.100000	10.000000	8.564069	9.208055	10.000000	4.084959	6.671717	1.100000	7.199759	1.214587	1.000000	1.314587	5.770934	9.785413	4.517161	2.107106	7.034180	1.100000	10.000000	1.303891	4.732174	8.299725	3.946599	6.959996	3.410830	4.328283	1.000000	9.900000	
46	0.00	6.292858	1.300000	9.800000	1.563247	2.649988	9.900000	8.664069	9.108055	9.900000	4.184959	6.571717	1.000000	8.749747	1.000000	1.000000	1.000000	5.870934	10.000000	4.617161	2.007106	5.484192	1.000000	10.000000	1.403891	6.282162	8.399725	4.046599	6.859996	3.310830	4.228283	2.549988	9.800000	
48	0.00	5.370949	1.200000	9.700000	1.463247	2.749988	9.800000	8.764069	9.008055	10.000000	5.106868	7.493626	1.000000	8.649747	1.000000	1.000000	1.000000	4.949025	9.900000	4.717161	2.107106	5.384192	1.100000	9.900000	2.325800	7.204071	9.321635	3.124689	5.938087	3.410830	3.306374	2.649988	8.878091	
50	0.00	1.870308	1.100000	9.800000	4.963888	2.849988	9.900000	10.000000	8.908055	10.000000	5.206868	3.992985	4.500641	5.149106	4.500641	1.000000	1.100000	8.449666	10.000000	1.216520	1.000000	5.484192	4.600641	10.000000	2.225800	3.703430	5.820994	1.000000	2.437445	1.000000	6.807015	6.150629	5.377449	
52	0.00	1.734314	1.095660	9.795660	5.013251	2.854328	9.895660	9.950637	8.903715	10.000000	5.202528	3.856991	4.550005	5.198469	4.636635	1.003891	1.104340	8.585660	9.864006	1.352514	1.049363	5.480301	4.650005	10.000000	2.230140	3.567436	5.685000	1.049363	2.573439	1.000000	6.757652	6.199992	5.426813	
54	0.00	1.697250	1.094392	9.794392	5.025168	2.855554	9.896929	9.938720	8.902447	10.000000	5.203797	3.894055	4.532481	5.210385	4.673699	1.002789	1.105608	8.611292	9.826943	1.389578	1.066887	5.479200	4.632481	9.962936	2.228872	3.530373	5.647936	1.061280	2.610503	1.000000	6.769568	6.188076	5.444337	
56	0.00	1.561377	1.098983	9.789148	5.147293	2.851105	9.902172	9.967052	8.897856	9.995409	5.199206	3.942730	4.396608	5.238717	4.625024	1.006809	1.101017	8.747164	9.778267	1.525451	1.031600	5.474688	4.597194	10.000000	2.233463	3.579048	5.512063	1.183405	2.659178	1.135873	6.797900	6.159745	5.308464	
58	0.00	1.553414	1.098701	9.788827	5.154116	2.850832	9.902494	9.968757	8.897574	9.995693	5.198922	3.939849	4.389096	5.236928	4.621896	1.006561	1.100733	8.739652	9.781395	1.517487	1.033841	5.474967	4.599305	9.992037	2.233744	3.581929	5.504551	1.190228	2.656050	1.128361	6.799688	6.161450	5.315976	
60	0.00	1.579906	1.100149	9.790553	5.130165	2.849371	9.904142	9.978955	8.896066	9.994173	5.200381	3.958934	4.428864	5.247700	4.608523	1.007888	1.099213	8.779421	9.794768	1.477719	1.047865	5.476401	4.608910	9.965545	2.232296	3.594430	5.544319	1.214180	2.677246	1.088592	6.788917	6.169408	5.355744	
62	0.00	1.565819	1.099499	9.789794	5.120890	2.848716	9.904868	9.983220	8.895389	9.994842	5.201024	3.949313	4.445725	5.243210	4.614014	1.008473	1.099895	8.796281	9.789277	1.460858	1.042128	5.477045	4.604370	9.979632	2.231647	3.600454	5.561180	1.201679	2.668915	1.105453	6.784427	6.166036	5.338884	
64	0.00	1.534942	1.100768	9.788306	5.135126	2.849996	9.903503	9.990559	8.896664	9.993581	5.202236	3.934654	4.423478	5.250893	4.626373	1.007368	1.098562	8.774035	9.798454	1.429982	1.051661	5.478300	4.614290	9.999224	2.230422	3.590511	5.592056	1.219621	2.648317	1.083207	6.792110	6.160106	5.369760	
66	0.00	1.572740	1.104268	9.784599	5.212743	2.853208	9.900087	9.964013	8.893462	9.990099	5.205286	3.857037	4.455495	5.222601	4.686533	1.004576	1.095221	8.696418	9.761813	1.467780	1.090505	5.481765	4.595232	10.000000	2.227342	3.632003	5.669673	1.191320	2.570701	1.005590	6.776394	6.180115	5.292143	
68	0.00	1.560731	1.105585	9.783149	5.241211	2.854462	9.898752	9.972900	8.894668	9.991460	5.206476	3.877931	4.470370	5.231994	4.715001	1.005630	1.096526	8.717312	9.744252	1.486039	1.078222	5.480462	4.601848	9.986351	2.226180	3.652571	5.641205	1.204153	2.591594	1.000000	6.769804	6.173201	5.313037	
70	0.00	1.573352	1.107317	9.784962	5.217245	2.852815	9.897081	9.959260	8.893085	9.989668	5.204915	3.912926	4.455385	5.242272	4.691035	1.004303	1.094891	8.697950	9.710928	1.468504	1.065366	5.482095	4.594279	10.000000	2.224721	3.671713	5.606209	1.182580	2.556599	1.000000	6.779432	6.163030	5.348032	
72	0.00	1.558125	1.105561	9.786709	5.250416	2.854406	9.898695	9.947975	8.891483	9.991486	5.203406	3.935987	4.443185	5.233412	4.724206	1.002966	1.093311	8.671478	9.744099	1.482366	1.080939	5.483749	4.587526	10.000000	2.226134	3.645654	5.573039	1.166278	2.589770	1.000000	6.768393	6.151263	5.371093	
74	0.00	1.527570	1.108089	9.784366	5.294618	2.852265	9.901012	9.968282	8.893638	9.989051	5.205568	3.891785	4.429595	5.248402	4.751775	1.001157	1.095577	8.627276	9.699897	1.509116	1.112513	5.481373	4.576664	10.000000	2.224114	3.689856	5.545470	1.183303	2.633972	1.021839	6.780925	6.129817	5.415295	
76	0.00	1.520477	1.108625	9.784862	5.285692	2.852719	9.900521	9.963727	8.893182	9.988543	5.205116	3.882859	4.426852	5.251707	4.746432	1.000779	1.095097	8.635455	9.708824	1.503920	1.105158	5.480877	4.574454	10.000000	2.223691	3.680929	5.550813	1.179902	2.625792	1.016915	6.783462	6.134047	5.423475	
78	0.00	1.487999	1.113691	9.788964	5.210227	2.856953	9.904580	9.938550	8.897446	9.993328	5.201364	3.807394	4.464322	5.231367	4.821898	1.000000	1.099070	8.670345	9.745188	1.428455	1.072067	5.485541	4.547192	9.963927	2.219762	3.756394	5.626278	1.200654	2.660682	1.000000	6.750180	6.209512	5.348010	
80	0.00	1.484713	1.113156	9.789398	5.202506	2.856506	9.905009	9.935975	8.896996	9.992815	5.200963	3.800222	4.460560	5.229271	4.814177	1.000374	1.098645	8.666828	9.749292	1.421283	1.068353	5.486033	4.550222	9.967996	2.219341	3.748674	5.619106	1.202936	2.664199	1.000000	6.746444	6.216683	5.340289	
82	0.00	1.467428	1.115318	9.791260	5.171439	2.854582	9.906755	9.945247	8.895164	9.990738	5.199241	3.820921	4.447826	5.219188	4.783110	1.001976	1.096913	8.678880	9.772363	1.441982	1.080952	5.488157	4.539573	9.981555	2.217629	3.726905	5.588039	1.194588	2.645355	1.010359	6.733782	6.247750	5.362057	
84	0.00	1.463951	1.115734	9.791618	5.165986	2.854948	9.907090	9.943520	8.894816	9.991133	5.198914	3.817186	4.450353	5.217315	4.777657	1.002283	1.097246	8.681267	9.777088	1.437774	1.078453	5.487753	4.541548	9.979060	2.217299	3.731345	5.593492	1.196223	2.641546	1.008317	6.736294	6.242298	5.357617	
86	0.00	1.481392	1.114042	9.793009	5.144102	2.856368	9.905731	9.949728	8.893462	9.992663	5.200188	3.836292	4.462175	5.223996	4.799542	1.001085	1.098541	8.672983	9.755203	1.415889	1.087076	5.489317	4.534541	9.987670	2.218632	3.717437	5.571607	1.202132	2.653846	1.001102	6.744956	6.226000	5.343709	
88	0.00	1.499622	1.116403	9.790933	5.174644	2.854375	9.907640	9.941827	8.895364	9.990522	5.198395	3.866834	4.475744	5.212661	4.820906	1.000000	1.100468	8.687643	9.776567	1.446431	1.102477	5.491660	4.546530	10.000000	2.216759	3.702034	5.592970	1.192304	2.678257	1.013514	6.734432	6.243350	5.314698	
90	0.00	1.444335	1.121153	9.795073	5.229931	2.850411	9.904247	9.960995	8.899138	9.986738	5.201593	3.836320	4.494056	5.228699	4.765618	1.003330	1.097043	8.706991	9.801398	1.391144	1.154276	5.487543	4.529804	10.000000	2.213426	3.722062	5.568140	1.166622	2.705171	1.030674	6.719276	6.188063	5.285018	
92	0.00	1.453726	1.120223	9.795885	5.240533	2.849634	9.904914	9.957400	8.898397	9.987498	5.200952	3.841862	4.490613	5.225350	4.776221	1.002675	1.096355	8.703364	9.805980	1.380541	1.163155	5.486736	4.532964	10.000000	2.212771	3.718315	5.563557	1.161088	2.710994	1.033912	6.722432	6.198666	5.291500	
94	0.00	1.467011	1.118608	9.797299	5.258783	2.850990	9.906124	9.963226	8.899744	9.988824	5.202115	3.850424	4.497390	5.231922	4.794471	1.003863	1.095107	8.696185	9.815324	1.398791	1.181405	5.488206	4.527787	10.000000	2.211583	3.725759	5.572901	1.169640	2.719931	1.028618	6.727603	6.213278	5.305559	
96	0.00	1.441645	1.124142	9.793126	5.289147	2.855574	9.909728	9.988982	8.895757	9.992753	5.206008	3.869443	4.465332	5.201298	4.764107	1.000323	1.091396	8.712932	9.795116	1.368427	1.151041	5.493208	4.540810	10.000000	2.215126	3.762793	5.518400	1.123102	2.669658	1.015360	6.705730	6.186437	5.279320	
98	0.00	1.458337	1.119566	9.789180	5.242253	2.859413	9.906671	9.953189	8.891997	9.996070	5.209296	3.892494	4.513308	5.248894	4.745105	1.000000	1.088254	8.693472	9.820175	1.349425	1.104147	5.497373	4.550627	9.961800	2.211806	3.741038	5.566376	1.097961	2.695986	1.025327	6.733759	6.203835	5.296432	
100	0.00	1.436001	1.115336	9.785017	5.288234	2.855826	9.903493	9.975944	8.888042	9.999194	5.206198	3.875699	4.467327	5.275958	4.730587	1.000000	1.084982	8.678685	9.860875	1.334907	1.130980	5.501784	4.539151	9.915819	2.215273	3.708453	5.520395	1.115850	2.714473	1.016784	6.687778	6.180203	5.283053	
102	0.00	1.449340	1.112290	9.788333	5.254534	2.852991	9.901176	9.962409	8.884901	9.996738	5.203938	3.859791	4.489775	5.306252	4.721225	1.002227	1.087365	8.669177	9.840160	1.348205	1.146352	5.505308	4.546788	9.893371	2.217792	3.742153	5.554094	1.127002	2.732440	1.023986	6.654078	6.205140	5.270998	
104	0.00	1.463634	1.116818	9.793293	5.227719	2.848796	9.904233	9.989151	8.880220	9.999968	5.200639	3.825834	4.535043	5.351521	4.737578	1.005474	1.084225	8.685854	9.820440	1.333945	1.130431	5.500011	4.534057	9.938639	2.221489	3.696884	5.527279	1.114590	2.773672	1.015368	6.699347	6.182825	5.248239	
106	0.00	1.458500	1.114995	9.791290	5.215116	2.850482	9.905452	9.976589	8.882000	9.998678	5.201904	3.836795	4.521236	5.334353	4.744704	1.004177	1.085478	8.691763	9.811640	1.339068	1.136097	5.498004	4.529443	9.952446	2.222970	3.679716	5.536265	1.109325	2.756505	1.012169	6.713154	6.192971	5.258620	
108	0.00	1.462634	1.113587	9.789741	5.226346	2.851780	9.906386	9.987776	8.880627	9.997689	5.202844	3.827251	4.530168	5.346923	4.739751	1.005141	1.084546	8.687600	9.805635	1.342710	1.131504	5.499557	4.525754	9.964965	2.221832	3.692286	5.528651	1.113571	2.769075	1.014494	6.722085	6.201704	5.267585	
110	0.00	1.480031	1.109280	9.785033	5.186260	2.855775	9.903460	9.964688	8.884834	9.994257	5.199591	3.867337	4.570253	5.322122	4.752647	1.002126	1.087465	8.676386	9.834581	1.357545	1.111549	5.493996	4.540831	9.940224	2.225815	3.717088	5.568737	1.124964	2.809161	1.021300	6.762171	6.221331	5.287564	
112	0.00	1.493083	1.113122	9.789208	5.209835	2.859354	9.906375	9.948487	8.881075	9.991156	5.202538	3.830330	4.546679	5.359129	4.742413	1.005133	1.084808	8.663493	9.853624	1.375835	1.084145	5.498868	4.552469	9.903217	2.221778	3.680080	5.545162	1.138108	2.846168	1.028532	6.738596	6.206995	5.273032	
114	0.00	1.490459	1.112372	9.788414	5.214067	2.860037	9.905818	9.951460	8.881809	9.991748	5.201975	3.823401	4.542446	5.352736	4.740501	1.005708	1.085325	8.660903	9.857089	1.372500	1.078365	5.499794	4.550304	9.896288	2.221010	3.673687	5.550071	1.135465	2.853097	1.029896	6.734364	6.209889	5.270096	
116	0.00	1.500189	1.115508	9.792130	5.187221	2.857169	9.908376	9.940665	8.878738	9.989021	5.204360	3.793730	4.528145	5.382407	4.730725	1.003066	1.087691	8.651277	9.844863	1.353145	1.096359	5.495969	4.558562	9.916666	2.217423	3.703358	5.566059	1.149861	2.823425	1.035370	6.761210	6.226011	5.259411	
118	0.00	1.491740	1.112173	9.795660	5.158153	2.854133	9.905683	9.931431	8.882000	9.986142	5.206674	3.822798	4.516486	5.411476	4.739209	1.000514	1.085395	8.639734	9.829413	1.324439	1.082379	5.492343	4.565887	9.945734	2.220837	3.674290	5.544143	1.138139	2.794357	1.040430	6.742468	6.203846	5.268565	
120	0.00	1.498541	1.114688	9.793208	5.173777	2.852012	9.907572	9.923919	8.884456	9.988301	5.208304	3.843252	4.523895	5.431929	4.733632	1.000000	1.083687	8.632389	9.819970	1.344893	1.091052	5.489599	4.570763	9.930110	2.223211	3.694743	5.523689	1.145583	2.809981	1.044329	6.724994	6.224300	5.276004	
122	0.00	1.491613	1.117076	9.790881	5.155600	2.853890	9.909349	9.930084	8.886621	9.986262	5.206777	3.828976	4.529984	5.413753	4.728932	1.001684	1.082165	8.626349	9.809902	1.359169	1.098059	5.492007	4.566613	9.941659	2.225462	3.712920	5.541866	1.151698	2.798431	1.040543	6.712363	6.242476	5.268344	
124	0.00	1.495460	1.115855	9.792072	5.147404	2.854855	9.908436	9.926684	8.887730	9.985178	5.205990	3.835606	4.526965	5.405557	4.731489	1.002576	1.082970	8.623352	9.815660	1.350664	1.094165	5.490723	4.568704	9.934960	2.224310	3.722149	5.532637	1.148667	2.791732	1.038629	6.704959	6.251705	5.272093	
126	0.00	1.481933	1.109743	9.786130	5.188182	2.850774	9.904556	9.914410	8.883084	9.989724	5.209361	3.815566	4.538121	5.382599	4.721761	1.000000	1.079078	8.612265	9.856437	1.309887	1.080511	5.485412	4.560508	9.894182	2.218577	3.746811	5.557299	1.166530	2.750954	1.048790	6.664182	6.227043	5.248318	
128	0.00	1.502231	1.127853	9.768670	5.097935	2.842744	9.914905	9.895393	8.895916	9.998535	5.200567	3.725320	4.582224	5.354752	4.737900	1.010082	1.086785	8.629989	9.892751	1.346200	1.100934	5.495456	4.574709	9.984429	2.229275	3.717898	5.528385	1.190701	2.660708	1.032134	6.700495	6.198130	5.276686	
130	0.00	1.510188	1.122188	9.775389	5.077471	2.845396	9.911530	9.902785	8.891787	10.000000	5.203772	3.745783	4.602731	5.346466	4.744057	1.013785	1.084235	8.636821	9.876835	1.356567	1.092921	5.492175	4.579245	10.000000	2.233219	3.729915	5.519828	1.200424	2.681171	1.025759	6.710862	6.186113	5.285105	
132	0.00	1.513404	1.124514	9.772371	5.087732	2.844240	9.910122	9.905785	8.893606	10.000000	5.205173	3.753404	4.613017	5.350232	4.746577	1.015326	1.083124	8.639603	9.884519	1.351778	1.096159	5.493545	4.577241	10.000000	2.234954	3.724292	5.523272	1.195955	2.688792	1.028615	6.715650	6.180490	5.281274	
134	0.00	1.520282	1.118290	9.764034	5.117561	2.846911	9.906900	9.912250	8.897702	10.000000	5.208382	3.767457	4.583188	5.361016	4.752105	1.019309	1.085695	8.645649	9.898662	1.361466	1.105195	5.497058	4.581723	10.000000	2.230432	3.735352	5.532983	1.209202	2.715628	1.034804	6.705962	6.191551	5.273260	
136	0.00	1.528978	1.126050	9.753150	5.085539	2.844110	9.910677	9.920352	8.901893	10.000000	5.204622	3.788469	4.604264	5.370897	4.746587	1.015227	1.088397	8.639668	9.919857	1.352435	1.113707	5.492915	4.577168	10.000000	2.235024	3.750720	5.546058	1.189794	2.747650	1.042515	6.719000	6.206918	5.280935	
138	0.00	1.520508	1.131985	9.764152	5.112105	2.841624	9.914079	9.912537	8.898531	10.000000	5.208007	3.774771	4.590534	5.361079	4.741483	1.011947	1.090609	8.645242	9.893794	1.361281	1.120153	5.489165	4.573018	9.988888	2.239211	3.761410	5.536708	1.176911	2.721084	1.036614	6.732688	6.190081	5.286811	
140	0.00	1.494403	1.148115	9.747437	5.056946	2.835804	9.905810	9.889259	8.890374	9.993566	5.216230	3.829929	4.610011	5.376470	4.732321	1.004015	1.085485	8.630342	9.948953	1.333466	1.109041	5.498417	4.565343	10.000000	2.228689	3.745035	5.506489	1.158252	2.665926	1.020602	6.713251	6.212288	5.276509	
142	0.00	1.462267	1.131720	9.764602	5.014287	2.831529	9.913199	9.916298	8.884554	9.998256	5.210368	3.872588	4.622212	5.391916	4.725864	1.000000	1.089282	8.620522	9.973912	1.368997	1.101390	5.490022	4.558546	10.000000	2.221393	3.728320	5.489521	1.170045	2.708585	1.010182	6.692282	6.198773	5.269347	
144	0.00	1.453686	1.135298	9.768336	5.005817	2.832541	9.911428	9.910626	8.883168	9.999367	5.211764	3.862908	4.619507	5.395298	4.724323	1.001351	1.090179	8.622900	9.967461	1.378634	1.103117	5.488001	4.556921	9.991530	2.223141	3.732487	5.485287	1.167427	2.698905	1.007856	6.687784	6.195792	5.270966	
146	0.00	1.329813	1.109417	9.644463	5.129690	2.849762	9.927988	9.943130	8.896990	9.987730	5.238575	3.986781	4.711499	5.271425	4.739295	1.000000	1.099948	8.690653	9.843589	1.339004	1.140351	5.536963	4.572485	9.867657	2.206735	3.704414	5.513591	1.082690	2.822778	1.027813	6.563912	6.219101	5.304542	
148	0.00	1.322165	1.111321	9.652112	5.137338	2.851015	9.929192	9.940719	8.897958	9.988547	5.240549	3.994430	4.717380	5.262814	4.738209	1.000982	1.099244	8.685387	9.835940	1.336037	1.142886	5.533252	4.573572	9.875305	2.205590	3.702482	5.515538	1.088151	2.814167	1.026426	6.572523	6.220811	5.307037	
150	0.00	1.350131	1.100334	9.624145	5.197353	2.843278	9.936665	9.916120	8.891793	9.995038	5.259239	3.934415	4.657365	5.322829	4.747176	1.008963	1.094623	8.708092	9.807974	1.351505	1.156638	5.551372	4.580408	9.847339	2.198437	3.684326	5.497191	1.028137	2.754152	1.038392	6.512508	6.230870	5.332863	
152	0.00	1.381580	1.107328	9.609174	5.154837	2.838168	9.941617	9.902522	8.887646	9.999388	5.277011	3.891899	4.632656	5.280313	4.754515	1.002521	1.097789	8.720877	9.776525	1.342126	1.148145	5.540686	4.575846	9.878787	2.203194	3.667214	5.479844	1.052846	2.729442	1.045926	6.555024	6.224400	5.346972	
154	0.00	1.375381	1.108834	9.605658	5.145650	2.839321	9.942733	9.899666	8.886743	10.000000	5.280688	3.883827	4.627669	5.272241	4.756186	1.001060	1.097097	8.723571	9.782724	1.339973	1.150088	5.542955	4.576873	9.872589	2.202161	3.671268	5.476249	1.047860	2.724456	1.044307	6.563096	6.222932	5.349930	
156	0.00	1.404476	1.103494	9.591401	5.116555	2.835814	9.946135	9.891705	8.889526	10.000000	5.270837	3.912922	4.615087	5.254333	4.762173	1.000000	1.099431	8.733890	9.767884	1.333759	1.155756	5.551406	4.573728	9.901683	2.205322	3.654168	5.466581	1.070456	2.737037	1.050090	6.581004	6.217738	5.338392	
158	0.00	1.386140	1.098917	9.608773	5.134892	2.839284	9.943132	9.883163	8.887045	10.000000	5.278739	3.931258	4.624803	5.241440	4.768365	1.000000	1.097336	8.725668	9.756766	1.328504	1.160588	5.544490	4.570940	9.883347	2.202521	3.676363	5.458806	1.096967	2.751834	1.044131	6.604688	6.213278	5.329354	
160	0.00	1.375591	1.102353	9.593055	5.145441	2.836931	9.941084	9.888622	8.888748	9.997747	5.273652	3.948110	4.630932	5.249293	4.764299	1.000000	1.098781	8.730942	9.763671	1.325015	1.163813	5.539987	4.572984	9.872798	2.204575	3.664078	5.453794	1.115306	2.743003	1.040208	6.617609	6.210289	5.335098	
162	0.00	1.382788	1.104357	9.603900	5.151171	2.835543	9.939872	9.885114	8.887736	9.999078	5.270397	3.939481	4.634900	5.254481	4.766656	1.000000	1.097893	8.727560	9.759783	1.327049	1.161928	5.542585	4.571774	9.879995	2.205791	3.655516	5.450917	1.124570	2.738125	1.037931	6.608533	6.212040	5.338371	
164	0.00	1.371239	1.108722	9.625336	5.136575	2.832871	9.942433	9.876997	8.889708	9.996254	5.276284	3.918046	4.641916	5.241584	4.762266	1.000000	1.099747	8.735345	9.766674	1.323220	1.158361	5.548377	4.569217	9.860354	2.208146	3.634081	5.457404	1.103134	2.746509	1.042183	6.594712	6.208262	5.330873	
166	0.00	1.382982	1.112647	9.607717	5.152288	2.835210	9.944506	9.870919	8.888099	9.993977	5.280829	3.931668	4.647249	5.255028	4.758806	1.002545	1.101262	8.742753	9.761427	1.326262	1.155516	5.543046	4.567148	9.842735	2.206235	3.651700	5.451364	1.089512	2.752765	1.038366	6.609372	6.211266	5.336535	
168	0.00	1.371629	1.115989	9.621562	5.166133	2.833393	9.942790	9.866430	8.889362	9.995747	5.284255	3.918054	4.651226	5.241634	4.756160	1.000423	1.100071	8.737377	9.765345	1.323706	1.157899	5.539069	4.568762	9.856580	2.207729	3.640415	5.446050	1.080367	2.748156	1.035460	6.599652	6.208744	5.332330	
170	0.00	1.369663	1.115396	9.619183	5.168564	2.833717	9.943100	9.865613	8.889136	9.995431	5.284877	3.920394	4.651931	5.244066	4.756631	1.000807	1.100285	8.736395	9.764651	1.323244	1.158330	5.538364	4.569053	9.854202	2.207998	3.638460	5.446988	1.078773	2.747341	1.034943	6.597850	6.209200	5.331586	
172	0.00	1.320534	1.099668	9.570054	5.194896	2.827746	9.948831	9.841344	8.894225	10.000000	5.268172	3.969523	4.663453	5.194937	4.744837	1.000000	1.105100	8.768362	9.783986	1.331388	1.147733	5.549885	4.562313	9.903330	2.214178	3.615120	5.461330	1.127902	2.760247	1.048154	6.575604	6.201148	5.343616	
174	0.00	1.328635	1.096885	9.577251	5.190074	2.826758	9.949780	9.837538	8.893381	10.000000	5.270849	3.962326	4.665328	5.203038	4.742920	1.000000	1.105923	8.773269	9.780911	1.330050	1.146004	5.547874	4.563472	9.896134	2.215200	3.610888	5.463857	1.119801	2.762510	1.045835	6.579113	6.202472	5.345571	
176	0.00	1.307735	1.111534	9.544270	5.175374	2.822935	9.946098	9.815329	8.896680	9.995670	5.261589	3.995308	4.674410	5.182138	4.733597	1.005445	1.102274	8.758383	9.764255	1.335104	1.152363	5.538014	4.559040	9.929115	2.211256	3.597550	5.472678	1.152782	2.754473	1.057522	6.598964	6.196357	5.338488	
178	0.00	1.290507	1.137427	9.521257	5.188735	2.827173	9.950908	9.797375	8.892409	9.989924	5.270839	3.956511	4.660797	5.143342	4.719530	1.000000	1.097510	8.771871	9.778919	1.341931	1.145657	5.547756	4.563893	9.952128	2.206071	3.574930	5.459548	1.175795	2.766185	1.076383	6.560167	6.204837	5.345854	
180	0.00	1.267901	1.154136	9.556315	5.198851	2.831413	9.955038	9.810157	8.888132	9.985061	5.278264	3.921218	4.644357	5.165073	4.708982	1.000000	1.092697	8.761676	9.797047	1.334761	1.138630	5.555521	4.558981	9.967501	2.201644	3.609017	5.449574	1.140737	2.775260	1.102139	6.538436	6.197951	5.338036	
182	0.00	1.272866	1.158495	9.548982	5.196512	2.830407	9.954021	9.807234	8.887118	9.983911	5.276527	3.912865	4.640073	5.160283	4.706308	1.000000	1.093836	8.764256	9.801102	1.336550	1.136878	5.557464	4.557768	9.963516	2.202735	3.600663	5.447053	1.132384	2.773152	1.095116	6.533646	6.196337	5.339993	
184	0.00	1.247566	1.146633	9.566354	5.189431	2.833694	9.957803	9.819738	8.883346	9.979593	5.269730	3.884390	4.619556	5.184296	4.714252	1.000000	1.089563	8.756551	9.789898	1.330964	1.142360	5.565181	4.562343	9.974566	2.206814	3.629138	5.457507	1.151333	2.764678	1.123591	6.546405	6.191246	5.346043	
186	0.00	1.249069	1.145899	9.567395	5.189860	2.833494	9.958035	9.820513	8.883577	9.979855	5.269311	3.886076	4.620839	5.185724	4.714742	1.000339	1.089823	8.757018	9.789205	1.330625	1.142697	5.564705	4.562624	9.975250	2.206566	3.627453	5.456876	1.152466	2.764155	1.121905	6.547196	6.190937	5.346415	
188	0.00	1.264080	1.151781	9.556091	5.186261	2.835234	9.955867	9.828500	8.881415	9.977389	5.265272	3.901087	4.635483	5.196099	4.718810	1.003226	1.092060	8.752474	9.796242	1.327740	1.139490	5.560067	4.565035	9.969734	2.208890	3.612441	5.463211	1.139925	2.759834	1.106894	6.539018	6.193865	5.349564	
190	0.00	1.245762	1.165375	9.528919	5.178683	2.831818	9.959593	9.808212	8.885726	9.972416	5.256617	3.928259	4.662655	5.181958	4.712215	1.008077	1.096533	8.759736	9.779133	1.332588	1.134154	5.552674	4.560183	9.982286	2.204915	3.585269	5.478139	1.123718	2.766786	1.125211	6.559977	6.199875	5.354814	
192	0.00	1.238839	1.158754	9.540473	5.175585	2.833260	9.961163	9.800649	8.883789	9.970170	5.252582	3.937928	4.674209	5.188879	4.715236	1.006052	1.094521	8.756391	9.785655	1.330564	1.131935	5.549648	4.562373	9.987230	2.203133	3.573715	5.485498	1.115634	2.763930	1.118288	6.549042	6.197136	5.352629	
194	0.00	1.245983	1.151883	9.529525	5.179543	2.834923	9.962967	9.808359	8.886000	9.967623	5.247309	3.951413	4.663261	5.198606	4.719088	1.003529	1.092014	8.752091	9.778873	1.333086	1.129418	5.545788	4.559633	9.981927	2.200926	3.587199	5.477968	1.123793	2.760734	1.111144	6.535558	6.200606	5.355109	
196	0.00	1.234679	1.170433	9.556046	5.170226	2.831367	9.959577	9.830089	8.890832	9.972286	5.234135	3.933440	4.689782	5.172085	4.712336	1.009116	1.087418	8.759519	9.789720	1.337706	1.134991	5.536740	4.554650	9.968658	2.205751	3.560678	5.466186	1.111258	2.753455	1.099840	6.509037	6.208603	5.360591	
198	0.00	1.224472	1.185354	9.585077	5.161521	2.827674	9.963110	9.859120	8.895731	9.966521	5.213857	3.918856	4.660751	5.191134	4.721108	1.002058	1.092098	8.766695	9.779850	1.333004	1.127953	5.528248	4.548444	9.980253	2.199764	3.531647	5.483622	1.092310	2.743875	1.083328	6.489988	6.219315	5.367498	
200	0.00	1.227495	1.181048	9.577294	5.158641	2.826539	9.962024	9.851337	8.894147	9.968394	5.219544	3.923865	4.668534	5.197869	4.718204	1.004370	1.093528	8.769047	9.776561	1.331567	1.130074	5.531054	4.550466	9.976846	2.197816	3.523864	5.488586	1.086958	2.740688	1.078604	6.496723	6.216152	5.365414	
202	0.00	1.239757	1.161683	9.548371	5.166698	2.823044	9.965380	9.868646	8.888359	9.961406	5.205681	3.936465	4.685843	5.226792	4.729879	1.013266	1.098699	8.775814	9.762937	1.327219	1.123893	5.523173	4.544542	9.991087	2.192086	3.541173	5.464945	1.113359	2.753782	1.066556	6.512388	6.224871	5.373303	
204	0.00	1.237402	1.165019	9.553589	5.168222	2.823679	9.964755	9.865260	8.889402	9.960090	5.208359	3.934245	4.688845	5.231625	4.727816	1.011578	1.099668	8.774599	9.765566	1.328006	1.122780	5.521683	4.543475	9.988333	2.193161	3.538171	5.468963	1.118577	2.756304	1.068868	6.509657	6.223218	5.371812	
206	0.00	1.239621	1.167875	9.558222	5.166878	2.824259	9.964197	9.862010	8.890329	9.961308	5.206043	3.932311	4.691429	5.236258	4.726014	1.010006	1.100529	8.775722	9.768056	1.328729	1.121754	5.520369	4.542526	9.985718	2.194116	3.540754	5.472363	1.114243	2.754117	1.071045	6.512249	6.224757	5.370427	
208	0.00	1.224846	1.209924	9.534574	5.183123	2.830236	9.959491	9.904059	8.900565	9.952024	5.170020	3.905259	4.674984	5.194209	4.713346	1.021403	1.091147	8.788649	9.727229	1.321084	1.110190	5.510493	4.553039	9.943669	2.204716	3.524310	5.452658	1.091463	2.721341	1.038515	6.554298	6.205280	5.360127	
210	0.00	1.216811	1.229402	9.525367	5.176432	2.827256	9.961809	9.923537	8.896141	9.947979	5.182870	3.922106	4.668222	5.179798	4.718714	1.016524	1.095231	8.783182	9.707751	1.324956	1.116277	5.514774	4.558515	9.958080	2.209284	3.515210	5.460560	1.100389	2.701863	1.057993	6.534820	6.213104	5.365481	
212	0.00	1.223083	1.216406	9.515704	5.181761	2.824742	9.963786	9.906584	8.892492	9.944623	5.168326	3.905153	4.673602	5.190074	4.714350	1.021237	1.091844	8.778746	9.690798	1.328629	1.121170	5.511234	4.553167	9.974959	2.213044	3.524740	5.454379	1.093512	2.714859	1.070988	6.521824	6.206977	5.369834	
214	0.00	1.237504	1.239479	9.462902	5.206711	2.815334	9.970911	9.880042	8.901972	9.935775	5.221128	3.878611	4.686477	5.137272	4.725299	1.000324	1.105354	8.767653	9.717340	1.343604	1.099121	5.501988	4.540351	10.000000	2.203330	3.471937	5.440112	1.130871	2.737932	1.018186	6.574627	6.192800	5.351091	
216	0.00	1.233849	1.245092	9.477034	5.214527	2.812890	9.968895	9.873688	8.899254	9.938080	5.232412	3.887006	4.683189	5.125987	4.728463	1.000000	1.101393	8.770862	9.710986	1.339178	1.093731	5.504636	4.537077	10.000000	2.206118	3.457805	5.436493	1.122350	2.732319	1.029470	6.585911	6.189202	5.355744	
218	0.00	1.228057	1.236698	9.501775	5.195523	2.808137	9.965035	9.888153	8.893914	9.942539	5.257153	3.907982	4.676587	5.150728	4.733552	1.009355	1.107610	8.765708	9.720291	1.329882	1.101843	5.508963	4.530508	10.000000	2.211611	3.433064	5.429132	1.143776	2.723925	1.043986	6.571395	6.196513	5.365605	
220	0.00	1.228309	1.236332	9.502824	5.196358	2.808342	9.964868	9.888786	8.893684	9.942347	5.258202	3.908905	4.676303	5.151777	4.733333	1.008954	1.107343	8.765932	9.720690	1.330288	1.102192	5.509150	4.530225	10.000000	2.211373	3.432015	5.429449	1.142832	2.723564	1.043350	6.572031	6.196827	5.366036	
222	0.00	1.244293	1.223102	9.528532	5.173588	2.799997	9.971861	9.908099	8.884495	9.953721	5.308353	3.858754	4.687199	5.126068	4.719946	1.000000	1.096952	8.774920	9.706570	1.298616	1.089428	5.498088	4.541079	10.000000	2.220847	3.457724	5.451268	1.192983	2.697153	1.093501	6.591387	6.175215	5.380929	
224	0.00	1.241919	1.225246	9.524819	5.176904	2.798665	9.972927	9.911289	8.883104	9.951889	5.316020	3.851087	4.685557	5.129782	4.721948	1.005359	1.095283	8.773559	9.704276	1.293170	1.091494	5.496422	4.539334	10.000000	2.219330	3.453389	5.448082	1.200651	2.693346	1.101169	6.594233	6.178373	5.383147	
226	0.00	1.244241	1.223314	9.528546	5.173601	2.799943	9.971948	9.908119	8.881833	9.953549	5.322324	3.844784	4.687141	5.133509	4.723757	1.009933	1.093766	8.774803	9.706517	1.297811	1.089485	5.494814	4.537646	9.992946	2.220791	3.457793	5.451247	1.206954	2.697174	1.094866	6.591424	6.181169	5.385310	
228	0.00	1.240628	1.220649	9.523640	5.168303	2.801737	9.970484	9.903887	8.879916	9.955856	5.330108	3.854869	4.684730	5.138415	4.726530	1.004040	1.096071	8.776678	9.703038	1.291841	1.092250	5.497051	4.539989	10.000000	2.218575	3.465107	5.456303	1.196869	2.702201	1.102651	6.595862	6.176753	5.381959	
230	0.00	1.242801	1.222143	9.520643	5.171554	2.802752	9.969624	9.901555	8.878785	9.954558	5.325185	3.860099	4.686160	5.135731	4.728083	1.000398	1.097437	8.775573	9.704971	1.295071	1.093798	5.495726	4.538671	9.994770	2.219823	3.460508	5.453542	1.191146	2.699454	1.098518	6.598558	6.179435	5.383823	
232	0.00	1.259157	1.232363	9.507814	5.142505	2.809280	9.974100	9.890985	8.884518	9.948084	5.307024	3.827997	4.693205	5.123932	4.720527	1.032500	1.090671	8.768377	9.714051	1.323815	1.101335	5.486860	4.547484	10.000000	2.226078	3.443138	5.441482	1.211108	2.676897	1.114680	6.586719	6.167644	5.375009	
234	0.00	1.277755	1.260688	9.466418	5.168278	2.794198	9.983565	9.877195	8.897304	9.963003	5.326880	3.771662	4.683108	5.088182	4.702225	1.059552	1.100444	8.758107	9.690345	1.380150	1.111991	5.474768	4.570179	10.000000	2.240353	3.386803	5.404366	1.190091	2.654349	1.133138	6.622679	6.182563	5.397710	
236	0.00	1.282933	1.269015	9.457730	5.175745	2.798318	9.981055	9.880459	8.894264	9.958931	5.331451	3.782801	4.685540	5.080501	4.707313	1.053520	1.103040	8.760578	9.697134	1.369011	1.109147	5.471884	4.575338	9.988861	2.244236	3.375664	5.396437	1.185278	2.647934	1.128003	6.630398	6.186635	5.391246	
238	0.00	1.292085	1.296669	9.487276	5.163516	2.809061	9.976166	9.874280	8.901776	9.966416	5.319252	3.799121	4.679704	5.092994	4.693359	1.070951	1.109320	8.754637	9.676639	1.398672	1.116108	5.464810	4.561134	9.972541	2.251421	3.391983	5.422103	1.172268	2.666883	1.118913	6.655057	6.179151	5.402185	
240	0.00	1.288205	1.306828	9.497984	5.169823	2.803603	9.978513	9.871595	8.898078	9.969633	5.314208	3.790341	4.682248	5.087841	4.700683	1.077863	1.112375	8.751756	9.668700	1.387932	1.113102	5.461758	4.555355	9.966012	2.248325	3.385455	5.408717	1.165504	2.674310	1.122768	6.664316	6.175934	5.406754	
242	0.00	1.298562	1.277631	9.514165	5.158857	2.813377	9.984310	9.876925	8.891018	9.963377	5.323374	3.776265	4.688594	5.097170	4.688376	1.055913	1.120191	8.759062	9.681774	1.417129	1.105432	5.453952	4.565588	9.977279	2.256265	3.405699	5.437914	1.153925	2.698676	1.112491	6.635119	6.184233	5.398306	
244	0.00	1.292133	1.262903	9.504789	5.168069	2.819489	9.980499	9.873399	8.885448	9.967466	5.317600	3.784622	4.693546	5.103034	4.695838	1.043981	1.115183	8.753275	9.670394	1.396711	1.110355	5.447721	4.574081	9.970362	2.262616	3.385604	5.452642	1.144098	2.678258	1.103954	6.649846	6.190910	5.392937	
246	0.00	1.290782	1.260058	9.506638	5.166251	2.820771	9.981291	9.872688	8.886615	9.968289	5.318755	3.786277	4.692552	5.101862	4.694355	1.046310	1.114179	8.754433	9.667952	1.400571	1.109327	5.446477	4.572401	9.968906	2.263950	3.389407	5.449436	1.146192	2.682118	1.102144	6.646641	6.192314	5.394012	
248	0.00	1.278030	1.311136	9.463216	5.208331	2.808509	9.968814	9.861759	8.898017	9.976910	5.339258	3.801055	4.675859	5.080916	4.708012	1.097389	1.104041	8.774996	9.719031	1.451650	1.119655	5.458458	4.535800	9.939981	2.276583	3.338329	5.471904	1.128834	2.657315	1.117877	6.697719	6.164981	5.412591	
250	0.00	1.288355	1.344914	9.496993	5.190216	2.815592	9.978873	9.855349	8.891365	9.970364	5.350078	3.792758	4.685035	5.100447	4.700248	1.076970	1.111919	8.755956	9.698612	1.485427	1.111606	5.468041	4.519270	9.971624	2.269318	3.358748	5.493461	1.119362	2.644789	1.104497	6.731497	6.193885	5.395994	
252	0.00	1.278287	1.367556	9.474351	5.174869	2.808222	9.988732	9.864602	8.884382	9.979850	5.367960	3.805420	4.675883	5.140972	4.692282	1.036444	1.100047	8.796481	9.658086	1.444902	1.099414	5.483260	4.533658	9.993457	2.280070	3.318223	5.476199	1.128754	2.656504	1.080356	6.690972	6.214606	5.429849	
254	0.00	1.281923	1.356861	9.466852	5.168087	2.810936	9.992298	9.868483	8.886961	9.976410	5.359876	3.800931	4.679719	5.152978	4.688976	1.051974	1.104280	8.780951	9.670092	1.429372	1.095077	5.488560	4.539964	9.986187	2.275502	3.306217	5.483959	1.132698	2.661521	1.072438	6.706501	6.224220	5.414319	
256	0.00	1.279167	1.363523	9.472888	5.172527	2.808907	9.989860	9.871125	8.885175	9.978765	5.365080	3.797901	4.682331	5.160336	4.691469	1.061099	1.107147	8.769970	9.677450	1.438497	1.098010	5.492681	4.534983	9.992017	2.278582	3.316636	5.478943	1.130016	2.664883	1.066022	6.715626	6.218150	5.425300	
258	0.00	1.273432	1.386321	9.461835	5.181163	2.813261	9.983390	9.865601	8.889049	9.972539	5.355252	3.806206	4.687799	5.147485	4.696715	1.046089	1.113085	8.752945	9.664599	1.453506	1.106008	5.484567	4.550271	10.000000	2.270117	3.291226	5.488485	1.135615	2.655495	1.054435	6.700616	6.238114	5.450710	
260	0.00	1.272165	1.381637	9.459449	5.183202	2.814230	9.984902	9.864380	8.888155	9.971086	5.357584	3.804391	4.689070	5.150238	4.697877	1.042903	1.111774	8.749362	9.661505	1.457159	1.107758	5.486477	4.553996	9.997675	2.268121	3.296391	5.490747	1.136853	2.653454	1.051939	6.703803	6.233964	5.445545	
262	0.00	1.272506	1.382941	9.458793	5.182642	2.813965	9.984488	9.864714	8.888399	9.970688	5.358226	3.804889	4.688723	5.150975	4.698194	1.042053	1.111415	8.750316	9.660650	1.456147	1.107278	5.486990	4.552963	9.997035	2.267585	3.297834	5.490140	1.136514	2.652906	1.052626	6.704653	6.235066	5.446987	
264	0.00	1.267561	1.402590	9.451432	5.176228	2.810226	9.989396	9.869535	8.891416	9.975423	5.365443	3.810676	4.683684	5.159086	4.693633	1.056495	1.116629	8.760342	9.669823	1.466651	1.100047	5.479172	4.571660	9.986904	2.275808	3.278185	5.483261	1.131622	2.646605	1.060276	6.713787	6.246293	5.427338	
266	0.00	1.275979	1.424823	9.473117	5.194120	2.819293	10.000000	9.881877	8.885917	9.987490	5.376841	3.801101	4.670638	5.146631	4.682109	1.016827	1.103005	8.725253	9.700103	1.481667	1.121191	5.502851	4.593285	9.951177	2.263225	3.300418	5.463559	1.119053	2.636356	1.037342	6.700192	6.230570	5.467006	
268	0.00	1.272478	1.414364	9.465919	5.186036	2.816005	10.000000	9.876569	8.888149	9.982313	5.380905	3.805122	4.676282	5.142224	4.686214	1.005076	1.108930	8.740426	9.715276	1.486885	1.114147	5.491556	4.583171	9.962016	2.258777	3.307771	5.472610	1.113637	2.640685	1.044892	6.694281	6.236006	5.451833	
270	0.00	1.260834	1.396426	9.479840	5.201146	2.823512	9.988700	9.887653	8.893506	9.962906	5.389862	3.791264	4.698224	5.126615	4.695245	1.000000	1.096871	8.780655	9.737641	1.506507	1.100441	5.472731	4.623400	9.943668	2.249137	3.321905	5.432381	1.102378	2.655932	1.079406	6.682244	6.215215	5.429468	
272	0.00	1.261110	1.396002	9.479509	5.200783	2.823333	9.988431	9.887917	8.893635	9.963374	5.390076	3.791597	4.697694	5.126985	4.695030	1.000942	1.097161	8.779713	9.738169	1.506034	1.100766	5.472285	4.624342	9.943226	2.249367	3.322245	5.433327	1.102110	2.656299	1.080244	6.681958	6.214724	5.430008	
274	0.00	1.264679	1.390299	9.475187	5.195982	2.825393	9.984975	9.884531	8.892041	9.968426	5.387348	3.787232	4.703337	5.131068	4.697486	1.000000	1.093410	8.768495	9.730868	1.511137	1.105017	5.477120	4.615125	9.938424	2.246755	3.326705	5.442576	1.098667	2.652248	1.091461	6.678261	6.208001	5.424268	
276	0.00	1.263487	1.388367	9.476557	5.197500	2.826056	9.986077	9.885611	8.891516	9.970131	5.388254	3.785766	4.701425	5.132364	4.698300	1.003405	1.094603	8.764892	9.728598	1.512860	1.106443	5.478648	4.617958	9.940042	2.245889	3.328204	5.439362	1.097569	2.653605	1.088057	6.677084	6.205706	5.422322	
278	0.00	1.269706	1.397714	9.486384	5.205151	2.830362	9.993680	9.878181	8.888566	9.982985	5.393130	3.778335	4.692160	5.141562	4.693875	1.000000	1.102947	8.743679	9.717969	1.521367	1.113704	5.470952	4.639171	9.948114	2.241206	3.317250	5.425563	1.103355	2.646645	1.102437	6.668877	6.194991	5.412922	
280	0.00	1.268987	1.396625	9.485288	5.206008	2.829866	9.992829	9.877319	8.888232	9.984407	5.393680	3.779197	4.691126	5.142588	4.693366	1.001696	1.101977	8.741374	9.719211	1.522356	1.112890	5.470090	4.641475	9.947211	2.241746	3.318467	5.424039	1.102704	2.647426	1.104133	6.669795	6.196183	5.413971	
282	0.00	1.249426	1.433914	9.470467	5.218424	2.821820	10.000000	9.864850	8.882506	10.000000	5.407335	3.766725	4.705360	5.128426	4.705775	1.021377	1.088378	8.695775	9.673612	1.508562	1.089529	5.457621	4.618109	9.919849	2.233114	3.302528	5.378440	1.092661	2.625443	1.084452	6.697860	6.240141	5.399594	
284	0.00	1.249714	1.434467	9.470249	5.218243	2.821939	9.999631	9.864667	8.882590	9.999743	5.407134	3.766907	4.705568	5.128218	4.705594	1.021090	1.088180	8.696434	9.674270	1.508359	1.089874	5.457804	4.617764	9.919452	2.232988	3.302762	5.379099	1.092809	2.625767	1.084742	6.697452	6.240794	5.399382	
286	0.00	1.238399	1.416587	9.461175	5.210458	2.828834	10.000000	9.876275	8.887284	9.989386	5.420148	3.755403	4.696851	5.119477	4.717028	1.042048	1.075368	8.716339	9.707442	1.521541	1.117479	5.449942	4.604821	9.952623	2.227293	3.312389	5.359193	1.086276	2.638134	1.063426	6.664281	6.260597	5.413283	
288	0.00	1.238429	1.416539	9.461150	5.210479	2.828853	9.999918	9.876244	8.887297	9.989413	5.420113	3.755433	4.696874	5.119500	4.716997	1.042104	1.075402	8.716286	9.707354	1.521505	1.117405	5.449921	4.604786	9.952710	2.227308	3.312363	5.359246	1.086294	2.638167	1.063483	6.664193	6.260650	5.413246	
290	0.00	1.238671	1.416156	9.461344	5.210645	2.829000	10.000000	9.875996	8.887197	9.989635	5.420388	3.755190	4.697061	5.119687	4.716753	1.042546	1.075131	8.715860	9.708040	1.521784	1.116824	5.449754	4.604509	9.953396	2.227430	3.312157	5.359665	1.086433	2.638429	1.063941	6.664879	6.261074	5.412948	
292	0.00	1.240344	1.418860	9.462677	5.209558	2.829965	9.995480	9.874392	8.887875	9.991160	5.422301	3.756874	4.695782	5.118469	4.718333	1.045688	1.073246	8.718555	9.712229	1.519844	1.113226	5.448605	4.602724	9.957585	2.228256	3.313572	5.357014	1.087384	2.636615	1.060669	6.669399	6.264090	5.415022	
294	0.00	1.247859	1.407772	9.456495	5.204394	2.835706	9.971779	9.867139	8.891233	9.998111	5.409421	3.767867	4.687871	5.124182	4.711171	1.058112	1.060603	8.707496	9.688528	1.511336	1.136927	5.441613	4.590911	9.933884	2.232286	3.322483	5.346095	1.091963	2.648670	1.073469	6.653338	6.252043	5.406041	
296	0.00	1.246290	1.410124	9.455211	5.203371	2.836840	9.967053	9.865715	8.890563	9.996745	5.406668	3.769993	4.689526	5.125310	4.709677	1.055461	1.063032	8.709841	9.693254	1.509675	1.141288	5.440239	4.588635	9.938245	2.233087	3.320611	5.348207	1.091054	2.646349	1.071012	6.656821	6.249724	5.404290	
298	0.00	1.239440	1.399076	9.450759	5.207623	2.832864	9.953913	9.870605	8.893266	10.000000	5.398030	3.760223	4.696806	5.121352	4.714781	1.063833	1.051538	8.702282	9.680114	1.504064	1.128903	5.444975	4.599251	9.925859	2.229816	3.314380	5.338513	1.094293	2.635478	1.082674	6.674631	6.238862	5.410165	
300	0.00	1.244576	1.387589	9.447290	5.204300	2.829277	9.968222	9.866823	8.890885	9.995692	5.389493	3.767230	4.689806	5.124460	4.710078	1.069965	1.063605	8.696677	9.665805	1.498843	1.142164	5.440642	4.591731	9.934409	2.232414	3.320248	5.345474	1.097175	2.627807	1.074539	6.663223	6.250110	5.404670	
302	0.00	1.244841	1.388179	9.447470	5.204472	2.829463	9.967490	9.866627	8.890761	9.995467	5.389932	3.766864	4.689440	5.124622	4.709835	1.069649	1.064240	8.696387	9.666559	1.498570	1.141465	5.440866	4.592125	9.933961	2.232279	3.320555	5.345838	1.097026	2.628202	1.074113	6.662638	6.249533	5.404954	
304	0.00	1.243856	1.386125	9.446825	5.205090	2.828796	9.964779	9.867350	8.891217	9.996300	5.391587	3.768237	4.690738	5.124039	4.710704	1.070830	1.066446	8.697418	9.669270	1.497556	1.138779	5.440036	4.590647	9.932272	2.232764	3.319411	5.344547	1.097563	2.629599	1.075717	6.664679	6.247520	5.405965	
306	0.00	1.251790	1.411919	9.453972	5.199788	2.821373	9.947863	9.875514	8.887190	10.000000	5.403560	3.749921	4.707687	5.130406	4.703571	1.055891	1.092240	8.684864	9.643476	1.509847	1.121961	5.449645	4.579661	9.944432	2.237025	3.333741	5.327723	1.103375	2.648349	1.098573	6.678629	6.233700	5.418216	
308	0.00	1.252420	1.409873	9.453390	5.199358	2.821978	9.949185	9.876179	8.886868	10.000000	5.404504	3.748401	4.709090	5.130924	4.703004	1.054659	1.090194	8.685853	9.645522	1.510815	1.123353	5.448860	4.580561	9.945390	2.236685	3.334866	5.326331	1.103847	2.646887	1.100485	6.679777	6.234838	5.419222	
310	0.00	1.260871	1.394202	9.459214	5.193890	2.828001	9.960647	9.869631	8.883461	9.994370	5.395721	3.735687	4.721073	5.137659	4.708697	1.074570	1.105866	8.676733	9.668534	1.525181	1.135264	5.437835	4.567486	9.959561	2.240273	3.324753	5.303319	1.108683	2.623875	1.123497	6.690056	6.245039	5.404125	
312	0.00	1.255235	1.378426	9.454361	5.198418	2.823843	9.953312	9.875158	8.886185	9.990461	5.403439	3.727685	4.728688	5.131956	4.712646	1.063127	1.115358	8.668668	9.681283	1.516333	1.127687	5.444932	4.579964	9.968311	2.242841	3.315643	5.290569	1.112645	2.606706	1.136246	6.696740	6.238399	5.394913	
314	0.00	1.247469	1.361622	9.444756	5.191972	2.829828	9.969498	9.867518	8.882087	9.997904	5.413470	3.709465	4.738612	5.139798	4.720177	1.091017	1.103592	8.650248	9.653393	1.527487	1.117803	5.429444	4.552074	9.988975	2.246724	3.304237	5.276003	1.105085	2.578816	1.150813	6.711057	6.224202	5.406415	
316	0.00	1.251131	1.370325	9.448619	5.189308	2.827345	9.963332	9.870642	8.880358	10.000000	5.417489	3.699880	4.743394	5.143499	4.716634	1.078972	1.109369	8.640537	9.643680	1.531914	1.121768	5.421535	4.540029	9.981376	2.245083	3.309816	5.283368	1.101991	2.569103	1.158178	6.703838	6.217053	5.401863	
318	0.00	1.246340	1.361835	9.444434	5.192700	2.830492	9.969679	9.874670	8.882327	9.996178	5.413150	3.685758	4.749848	5.138652	4.712768	1.067976	1.115365	8.649818	9.657802	1.536650	1.126055	5.429379	4.529033	9.970223	2.243210	3.317523	5.290756	1.098006	2.583225	1.150790	6.693365	6.209848	5.406718	
320	0.00	1.244253	1.366049	9.446422	5.191101	2.829100	9.966952	9.876581	8.881446	9.994498	5.415214	3.680091	4.752618	5.136542	4.714598	1.072509	1.112464	8.654464	9.664154	1.538715	1.124178	5.432703	4.524501	9.964528	2.242340	3.320793	5.287130	1.096256	2.589576	1.147164	6.697702	6.213377	5.408833	
322	0.00	1.238019	1.380592	9.451143	5.186471	2.832508	9.960708	9.870938	8.883891	9.990444	5.410329	3.663551	4.746287	5.141525	4.718981	1.056499	1.105876	8.671005	9.676529	1.544873	1.128661	5.443474	4.540511	9.975932	2.240152	3.310236	5.275135	1.091140	2.601952	1.135169	6.682603	6.224974	5.402506	
324	0.00	1.235933	1.386299	9.452740	5.188150	2.831284	9.958416	9.869042	8.884762	9.991822	5.408679	3.669265	4.748404	5.139842	4.720467	1.050785	1.108301	8.665290	9.671759	1.542811	1.127142	5.439982	4.535501	9.972251	2.240906	3.314246	5.278991	1.089278	2.597983	1.130559	6.688317	6.228712	5.400182	
326	0.00	1.237571	1.390526	9.454076	5.189556	2.830309	9.956474	9.867448	8.884064	9.992970	5.407297	3.673853	4.750192	5.141252	4.719288	1.046553	1.106242	8.661058	9.675989	1.541072	1.128411	5.436959	4.531039	9.975450	2.240285	3.310741	5.276050	1.087713	2.601005	1.126485	6.692906	6.231964	5.402000	
328	0.00	1.233661	1.399444	9.457832	5.192953	2.832993	9.951909	9.871263	8.882172	9.990160	5.403955	3.683380	4.754427	5.144656	4.716407	1.055480	1.111054	8.649270	9.664200	1.546082	1.131964	5.427509	4.519250	9.982524	2.238721	3.318383	5.266904	1.083253	2.607745	1.135141	6.702432	6.242283	5.396739	
330	0.00	1.239667	1.383597	9.462445	5.197165	2.836385	9.946419	9.866584	8.884898	9.985992	5.399806	3.667533	4.747852	5.149800	4.720689	1.045821	1.116806	8.661237	9.676167	1.552040	1.136350	5.443356	4.507283	9.970405	2.240952	3.309862	5.276750	1.088632	2.619151	1.144565	6.712600	6.258130	5.402956	
332	0.00	1.239401	1.382902	9.462650	5.196977	2.836536	9.946662	9.866377	8.884776	9.986179	5.399622	3.666837	4.748143	5.150028	4.720878	1.045395	1.116551	8.660698	9.676706	1.551776	1.136547	5.442661	4.506757	9.970938	2.241051	3.309480	5.276316	1.088870	2.618638	1.144988	6.713048	6.257435	5.403232	
334	0.00	1.242422	1.375749	9.460027	5.194797	2.838451	9.943884	9.869038	8.886302	9.983801	5.397488	3.675186	4.751964	5.147087	4.723303	1.040734	1.113239	8.653091	9.682448	1.554774	1.134037	5.435508	4.512386	9.963420	2.242224	3.314636	5.270372	1.085786	2.624141	1.140355	6.719209	6.249086	5.399633	
336	0.00	1.241193	1.373075	9.459010	5.195678	2.837679	9.942807	9.870070	8.885705	9.984725	5.396658	3.678278	4.750398	5.145948	4.722361	1.038956	1.111962	8.650257	9.684842	1.555994	1.135011	5.438527	4.510255	9.960618	2.241754	3.316595	5.272616	1.084530	2.622056	1.142123	6.721787	6.245994	5.401105	
338	0.00	1.239828	1.376150	9.457938	5.194708	2.836861	9.943998	9.868983	8.885069	9.983707	5.397537	3.681391	4.748768	5.144752	4.721322	1.036956	1.110542	8.646985	9.687576	1.554714	1.133983	5.441572	4.512446	9.957778	2.242256	3.314573	5.274917	1.085846	2.624202	1.144111	6.724412	6.249475	5.399461	
340	0.00	1.239870	1.376245	9.457971	5.194738	2.836836	9.944035	9.869017	8.885089	9.983739	5.397510	3.681295	4.748717	5.144715	4.721290	1.036894	1.110498	8.647087	9.687491	1.554754	1.133951	5.441478	4.512378	9.957866	2.242272	3.314510	5.274846	1.085806	2.624135	1.144049	6.724330	6.249368	5.399410	
342	0.00	1.236197	1.366340	9.454613	5.191722	2.834563	9.947788	9.865613	8.887022	9.986535	5.395078	3.688885	4.753031	5.141469	4.724139	1.031700	1.115052	8.656992	9.697098	1.558215	1.130747	5.431573	4.517993	9.964891	2.243692	3.319742	5.266982	1.082258	2.616911	1.149216	6.717741	6.259273	5.404752	
344	0.00	1.233248	1.372780	9.452210	5.194115	2.836217	9.950803	9.868332	8.888436	9.984324	5.396844	3.693986	4.749530	5.139142	4.722084	1.035981	1.118253	8.649611	9.704479	1.560983	1.133298	5.424192	4.522656	9.958908	2.242595	3.316102	5.272245	1.079418	2.621791	1.144960	6.712174	6.266654	5.400338	
346	0.00	1.232606	1.374124	9.451688	5.194624	2.836575	9.950164	9.868923	8.888131	9.984804	5.397220	3.692915	4.750270	5.139647	4.721646	1.035043	1.117555	8.651144	9.702913	1.560381	1.132743	5.422626	4.521675	9.960230	2.242829	3.315334	5.271141	1.080020	2.620718	1.144063	6.713340	6.268187	5.399408	
348	0.00	1.226512	1.387096	9.456524	5.199322	2.833363	9.954969	9.874481	8.885414	9.989212	5.393833	3.681779	4.744795	5.135763	4.718246	1.041771	1.122753	8.664116	9.715885	1.566052	1.128515	5.409655	4.514689	9.947258	2.244883	3.320996	5.263422	1.085691	2.628254	1.137591	6.725737	6.255215	5.406083	
350	0.00	1.196817	1.349066	9.435714	5.188603	2.825455	9.934357	9.900110	8.875650	9.979010	5.402093	3.719809	4.756826	5.151118	4.726533	1.076893	1.111179	8.643092	9.736909	1.592502	1.138391	5.371624	4.477127	9.968282	2.250272	3.333329	5.278751	1.073345	2.590224	1.124012	6.763767	6.217185	5.392206	
352	0.00	1.199667	1.345224	9.433679	5.189674	2.826250	9.936373	9.902889	8.874629	9.977942	5.401232	3.715967	4.758025	5.149492	4.725701	1.073051	1.112333	8.645147	9.734653	1.595058	1.139379	5.368036	4.480969	9.966027	2.249727	3.332101	5.277234	1.072115	2.586382	1.122580	6.767609	6.213343	5.393671	
354	0.00	1.205913	1.337899	9.437973	5.187509	2.824764	9.932783	9.898083	8.872570	9.975785	5.402956	3.722357	4.760228	5.146125	4.727254	1.080376	1.109992	8.648800	9.739460	1.589534	1.141370	5.360711	4.473644	9.961220	2.250755	3.329846	5.274482	1.069858	2.579992	1.119971	6.761219	6.206954	5.390660	
356	0.00	1.208441	1.340675	9.436264	5.188325	2.824187	9.931364	9.896162	8.873374	9.976628	5.402304	3.724947	4.759398	5.147454	4.727857	1.077727	1.109110	8.650245	9.737687	1.587312	1.140593	5.363487	4.476420	9.962993	2.250357	3.328965	5.275514	1.070741	2.577402	1.118992	6.763547	6.209543	5.391845	
358	0.00	1.224836	1.352875	9.427905	5.193781	2.820458	9.924196	9.905354	8.878738	9.981170	5.398711	3.736533	4.763879	5.154231	4.731203	1.065943	1.103162	8.660885	9.723912	1.570917	1.135429	5.375687	4.488620	9.954375	2.252865	3.333694	5.270071	1.066007	2.561007	1.125701	6.752860	6.193148	5.383472	
360	0.00	1.242624	1.342499	9.416433	5.199081	2.824219	9.930917	9.897076	8.873516	9.975574	5.402345	3.746499	4.758368	5.147825	4.734607	1.055843	1.097441	8.670202	9.706124	1.557978	1.128959	5.393475	4.470832	9.946525	2.249935	3.327838	5.275361	1.071869	2.573947	1.116926	6.737098	6.180209	5.375808	
362	0.00	1.254712	1.330408	9.407833	5.203500	2.820994	9.925455	9.903623	8.878897	9.980214	5.399221	3.754159	4.752651	5.154607	4.737545	1.044155	1.091479	8.662963	9.722333	1.548504	1.134241	5.405563	4.454622	9.955122	2.252488	3.333960	5.280822	1.077999	2.590075	1.126753	6.753307	6.170736	5.367453	
364	0.00	1.253458	1.329081	9.408769	5.203034	2.820652	9.924880	9.904333	8.879464	9.979714	5.398885	3.754962	4.753253	5.153895	4.737856	1.045437	1.090834	8.662177	9.724000	1.547471	1.134797	5.404236	4.452956	9.954186	2.252758	3.334623	5.280247	1.078643	2.591733	1.125728	6.751599	6.169702	5.366578	
366	0.00	1.253623	1.329256	9.408893	5.202972	2.820697	9.924804	9.904239	8.879539	9.979648	5.398929	3.755068	4.753333	5.153989	4.737898	1.045267	1.090748	8.662073	9.724221	1.547334	1.134724	5.404060	4.452737	9.954309	2.252794	3.334535	5.280323	1.078728	2.591951	1.125592	6.751822	6.169839	5.366693	
368	0.00	1.251645	1.331353	9.410274	5.203690	2.820174	9.925661	9.903140	8.880382	9.978900	5.398425	3.756251	4.752403	5.152881	4.737420	1.043229	1.091746	8.663294	9.721692	1.545706	1.133896	5.405995	4.455121	9.952848	2.253201	3.335565	5.279435	1.079726	2.594324	1.123978	6.754351	6.171359	5.367979	
370	0.00	1.255224	1.335880	9.407391	5.202323	2.821179	9.924037	9.900874	8.881979	9.977383	5.399437	3.758699	4.750647	5.150594	4.738339	1.038842	1.093625	8.665823	9.726171	1.542718	1.135581	5.401851	4.450875	9.955547	2.253986	3.333449	5.281248	1.081772	2.589416	1.120572	6.749872	6.168558	5.365587	
372	0.00	1.264368	1.343833	9.414480	5.199587	2.818935	9.920823	9.906266	8.885142	9.980398	5.401493	3.752816	4.754717	5.156041	4.736296	1.031092	1.097301	8.671927	9.736492	1.550107	1.139474	5.412172	4.443332	9.960648	2.255719	3.328455	5.277690	1.076958	2.580918	1.114318	6.741986	6.161700	5.371318	
374	0.00	1.261636	1.346191	9.416394	5.198829	2.818311	9.921748	9.907839	8.886017	9.979532	5.400921	3.751095	4.755836	5.154556	4.735727	1.029008	1.098361	8.670139	9.739227	1.552289	1.140598	5.414907	4.445563	9.959163	2.255225	3.329908	5.276709	1.078275	2.583447	1.116015	6.739867	6.159681	5.369758	
376	0.00	1.268448	1.351219	9.412225	5.200577	2.816764	9.919635	9.911950	8.888215	9.981707	5.399589	3.754878	4.758686	5.150692	4.734403	1.023393	1.101054	8.674872	9.733497	1.556982	1.143463	5.408095	4.440778	9.955862	2.256379	3.333680	5.274473	1.081671	2.578097	1.119750	6.744437	6.154264	5.373214	
378	0.00	1.265390	1.353394	9.410408	5.201385	2.816050	9.920575	9.910003	8.889192	9.980697	5.398992	3.753223	4.757354	5.152518	4.734996	1.025808	1.102245	8.672615	9.736258	1.554946	1.142198	5.410992	4.438496	9.954311	2.256910	3.335331	5.275466	1.083162	2.575530	1.121386	6.746613	6.151930	5.374732	
380	0.00	1.265129	1.353581	9.410565	5.201315	2.816112	9.920656	9.909835	8.889276	9.980784	5.398940	3.753365	4.757239	5.152359	4.734945	1.025598	1.102348	8.672420	9.736495	1.554770	1.142307	5.411241	4.438299	9.954445	2.256864	3.335188	5.275552	1.083034	2.575307	1.121526	6.746424	6.152133	5.374601	
382	0.00	1.270837	1.357373	9.407329	5.199819	2.817437	9.922530	9.905797	8.887333	9.978772	5.400052	3.756314	4.754833	5.148565	4.736110	1.029804	1.099946	8.667631	9.731791	1.558365	1.139759	5.416149	4.443102	9.951284	2.255828	3.338591	5.277371	1.085708	2.580839	1.124442	6.751022	6.157104	5.377689	
384	0.00	1.266462	1.353909	9.410252	5.201054	2.818591	9.920882	9.908982	8.888923	9.980547	5.401016	3.758962	4.756786	5.151571	4.735099	1.025930	1.101896	8.663902	9.727414	1.555094	1.141822	5.411562	4.439364	9.953816	2.254966	3.341675	5.278969	1.083319	2.585091	1.126787	6.754614	6.160963	5.375212	
386	0.00	1.264044	1.355656	9.408769	5.200415	2.817994	9.920000	9.907370	8.889774	9.981459	5.400516	3.760396	4.755738	5.153205	4.735623	1.023985	1.100849	8.665947	9.725228	1.553440	1.140765	5.409079	4.437313	9.952447	2.255423	3.340112	5.279793	1.084608	2.587439	1.125522	6.752805	6.162901	5.373949	
388	0.00	1.265086	1.356440	9.409433	5.200695	2.817732	9.920386	9.908070	8.890152	9.981865	5.400294	3.759772	4.755270	5.152495	4.735856	1.024859	1.101316	8.666868	9.724284	1.554158	1.140294	5.408009	4.436426	9.953043	2.255222	3.340812	5.280153	1.085184	2.588498	1.126087	6.753617	6.162062	5.373398	
390	0.00	1.263656	1.355368	9.408528	5.201066	2.818084	9.920895	9.907116	8.890652	9.981316	5.400592	3.758954	4.755903	5.153424	4.736164	1.026059	1.100701	8.668065	9.725582	1.553219	1.140915	5.406579	4.437581	9.953853	2.254953	3.341728	5.280639	1.085967	2.589871	1.125319	6.754677	6.163211	5.374146	
392	0.00	1.233136	1.324848	9.378008	5.210808	2.808919	9.912060	9.921254	8.904845	9.965225	5.393085	3.788027	4.745419	5.167290	4.743974	1.000000	1.081871	8.684481	9.708317	1.522699	1.160003	5.424890	4.468100	9.925235	2.249798	3.372248	5.272124	1.113036	2.559351	1.137432	6.769846	6.132692	5.348976	
394	0.00	1.239293	1.319378	9.371851	5.212887	2.807124	9.910327	9.924337	8.907941	9.962165	5.391604	3.793268	4.747461	5.164628	4.742434	1.006157	1.078331	8.688101	9.704494	1.528169	1.164268	5.428340	4.474258	9.919078	2.248770	3.378406	5.270316	1.106879	2.553194	1.140048	6.772742	6.138162	5.354775	
396	0.00	1.244683	1.324231	9.377906	5.214865	2.805406	9.908666	9.921466	8.910823	9.958900	5.390080	3.799166	4.745517	5.161814	4.740954	1.012213	1.074510	8.692015	9.708648	1.533022	1.168144	5.425152	4.468202	9.925133	2.249816	3.373016	5.268443	1.100823	2.558583	1.142508	6.775449	6.133309	5.360830	
398	0.00	1.239544	1.328042	9.383045	5.213229	2.806834	9.910138	9.924074	8.913441	9.956262	5.391351	3.803715	4.747250	5.164106	4.739718	1.007074	1.070971	8.695648	9.712522	1.528429	1.171241	5.428067	4.463063	9.929791	2.248900	3.377210	5.266891	1.105481	2.554390	1.140492	6.777900	6.137901	5.365969	
400	0.00	1.232474	1.334057	9.376879	5.210832	2.804932	9.908180	9.920126	8.917405	9.952870	5.393191	3.809260	4.744962	5.161129	4.741506	1.014144	1.076503	8.700189	9.707711	1.522838	1.176009	5.424349	4.455993	9.922721	2.247660	3.370501	5.269160	1.098411	2.559552	1.137852	6.774732	6.132310	5.373039	
402	0.00	1.244306	1.344538	9.387560	5.205969	2.800986	9.912233	9.931367	8.928709	9.959453	5.388570	3.793351	4.739071	5.153146	4.745236	1.002311	1.060594	8.708583	9.716507	1.532744	1.184741	5.413914	4.471902	9.934553	2.250314	3.381882	5.263323	1.110243	2.543643	1.144791	6.766136	6.122404	5.384871	
404	0.00	1.242014	1.342496	9.389639	5.204998	2.801778	9.913045	9.933786	8.931143	9.960839	5.387646	3.796379	4.740242	5.151573	4.744461	1.000000	1.063622	8.710365	9.718378	1.534862	1.186598	5.416151	4.475114	9.932261	2.250862	3.379431	5.262162	1.112797	2.540431	1.143328	6.764309	6.124339	5.387163	
406	0.00	1.224075	1.326942	9.398934	5.209883	2.806744	9.907931	9.923326	8.949081	9.951348	5.382974	3.784017	4.734481	5.162662	4.740477	1.000000	1.075984	8.718578	9.704532	1.551210	1.178107	5.425997	4.493053	9.922229	2.247966	3.361492	5.269847	1.123697	2.522492	1.153470	6.777730	6.133116	5.369224	
408	0.00	1.236754	1.344468	9.391321	5.204471	2.801231	9.903393	9.936779	8.966607	9.963223	5.388123	3.800840	4.741006	5.171455	4.736160	1.000000	1.066399	8.728497	9.687006	1.568736	1.171048	5.413554	4.510579	9.934975	2.244908	3.343967	5.260696	1.132369	2.504966	1.161649	6.795255	6.122350	5.351699	
410	0.00	1.235704	1.343067	9.390713	5.204038	2.801672	9.903763	9.937841	8.965206	9.962283	5.387710	3.799520	4.741527	5.170733	4.736511	1.001119	1.067160	8.727681	9.685605	1.567363	1.171611	5.414538	4.511980	9.933920	2.244662	3.345368	5.259968	1.133059	2.506367	1.162301	6.793854	6.123238	5.353100	
412	0.00	1.232725	1.346958	9.388786	5.205318	2.803057	9.904918	9.941325	8.969423	9.965340	5.386490	3.803738	4.739882	5.172827	4.735414	1.000000	1.069606	8.730034	9.681714	1.563145	1.169828	5.417748	4.516198	9.936914	2.243901	3.341150	5.257858	1.130854	2.502150	1.164199	6.798072	6.120361	5.357318	
414	0.00	1.234746	1.344355	9.390199	5.206247	2.804020	9.904081	9.943948	8.972231	9.963269	5.387340	3.806702	4.738743	5.171287	4.734648	1.002140	1.071278	8.728296	9.684317	1.566110	1.171132	5.415343	4.513390	9.934884	2.243367	3.338186	5.259410	1.132367	2.499185	1.165591	6.800880	6.118407	5.354510	
416	0.00	1.237563	1.340109	9.387990	5.204906	2.805408	9.902870	9.947536	8.968412	9.966151	5.388572	3.811067	4.740506	5.173467	4.735760	1.005111	1.073635	8.730741	9.687880	1.562096	1.169272	5.418655	4.517755	9.938127	2.244176	3.333821	5.261847	1.130224	2.503550	1.163418	6.805244	6.115293	5.358329	
418	0.00	1.243940	1.328691	9.394720	5.201051	2.801404	9.905857	9.958953	8.956994	9.956944	5.385057	3.820224	4.736287	5.168366	4.733003	1.014665	1.079100	8.736383	9.680110	1.573514	1.173700	5.411342	4.508598	9.948766	2.246427	3.322403	5.267472	1.135250	2.492132	1.170021	6.814401	6.125407	5.346911	
420	0.00	1.253439	1.314151	9.404628	5.209814	2.810575	9.912354	9.937528	8.971534	9.944422	5.392908	3.841649	4.726516	5.180754	4.737680	1.000000	1.087498	8.722264	9.669054	1.588054	1.166640	5.421903	4.487173	9.962625	2.242533	3.307863	5.276069	1.143094	2.506672	1.187493	6.826873	6.138789	5.361451	
422	0.00	1.253282	1.313911	9.404466	5.209957	2.810425	9.912461	9.937180	8.971773	9.944626	5.393036	3.841301	4.726676	5.180550	4.737603	1.000000	1.087635	8.722495	9.669234	1.588294	1.166524	5.421729	4.486825	9.962396	2.242597	3.307623	5.276211	1.143222	2.506432	1.187204	6.827077	6.139007	5.361211	
424	0.00	1.257480	1.320693	9.400824	5.206141	2.814434	9.915231	9.930037	8.978556	9.950281	5.396426	3.848445	4.730972	5.176055	4.735796	1.000000	1.083991	8.717488	9.674156	1.595076	1.163863	5.417841	4.479682	9.967367	2.244112	3.302436	5.279426	1.139835	2.499650	1.193299	6.821448	6.145101	5.366399	
426	0.00	1.254166	1.314028	9.404169	5.203107	2.811258	9.917730	9.924680	8.985221	9.955701	5.393711	3.841367	4.727586	5.179585	4.737395	1.000000	1.081084	8.713591	9.677992	1.601742	1.166259	5.414251	4.472604	9.963496	2.245367	3.298412	5.276842	1.142929	2.504768	1.199199	6.817114	6.149755	5.370423	
428	0.00	1.255654	1.310753	9.405781	5.204564	2.812785	9.918923	9.927037	8.988116	9.953028	5.392411	3.838306	4.725954	5.177880	4.738151	1.000000	1.079691	8.715480	9.679850	1.598467	1.165116	5.415859	4.469543	9.961620	2.244791	3.296617	5.278011	1.144416	2.507025	1.196618	6.815004	6.152030	5.372218	
430	0.00	1.246783	1.294685	9.399017	5.210769	2.819247	9.912086	9.911118	8.977294	9.936961	5.384859	3.822239	4.732790	5.188344	4.741605	1.011860	1.073718	8.727384	9.691510	1.582399	1.158614	5.406121	4.458258	9.949820	2.241736	3.285461	5.272888	1.138102	2.498103	1.186702	6.828742	6.161007	5.364817	
432	0.00	1.241702	1.286524	9.402235	5.214203	2.816163	9.908836	9.902957	8.970934	9.928800	5.381297	3.814078	4.728976	5.183558	4.739757	1.018928	1.070852	8.720286	9.684580	1.574238	1.162227	5.400480	4.453141	9.944497	2.243250	3.280394	5.275370	1.141602	2.502250	1.191263	6.822665	6.165178	5.361320	
434	0.00	1.231650	1.265800	9.395285	5.221543	2.822869	9.898537	9.923681	8.991659	9.908075	5.388863	3.828255	4.741577	5.200620	4.745075	1.031762	1.079690	8.733158	9.671925	1.553514	1.173983	5.421205	4.471891	9.954915	2.239679	3.261912	5.267919	1.149057	2.516306	1.182022	6.811159	6.151017	5.372603	
436	0.00	1.227574	1.274967	9.398629	5.225090	2.820063	9.902703	9.931329	9.000826	9.915723	5.385198	3.835664	4.735112	5.194123	4.742820	1.025160	1.084032	8.728072	9.676936	1.545866	1.168011	5.413557	4.478927	9.949703	2.238023	3.252745	5.264824	1.145960	2.523641	1.185797	6.815762	6.158417	5.378303	
438	0.00	1.222382	1.264797	9.404062	5.219284	2.823774	9.909686	9.922505	8.987716	9.906899	5.391224	3.848774	4.742811	5.182170	4.746341	1.017326	1.076706	8.719236	9.683149	1.554690	1.175221	5.404733	4.492037	9.943277	2.235753	3.265855	5.260765	1.141899	2.536751	1.180946	6.807917	6.149823	5.371370	
440	0.00	1.217251	1.255762	9.396995	5.213625	2.828366	9.919206	9.909739	9.002242	9.898840	5.399204	3.837785	4.753550	5.192417	4.749957	1.028299	1.069798	8.727304	9.691423	1.562749	1.182035	5.417499	4.506563	9.949456	2.233054	3.254865	5.265837	1.146974	2.525762	1.185778	6.796924	6.141936	5.377963	
442	0.00	1.217544	1.255256	9.397392	5.213948	2.828625	9.918673	9.909004	9.003056	9.899291	5.398757	3.837153	4.754167	5.191844	4.749751	1.028929	1.069410	8.726842	9.691897	1.563211	1.181652	5.418210	4.507371	9.949108	2.233206	3.254234	5.266122	1.147263	2.526393	1.185506	6.797555	6.141493	5.378333	
444	0.00	1.212294	1.262088	9.391847	5.218571	2.824050	9.911538	9.896098	8.993017	9.907966	5.390184	3.828943	4.762221	5.199424	4.752815	1.037129	1.062169	8.717936	9.682712	1.556893	1.187025	5.427243	4.520276	9.942736	2.235790	3.246024	5.261985	1.142078	2.518183	1.190345	6.784650	6.135400	5.373113	
446	0.00	1.215805	1.257629	9.388156	5.215450	2.827141	9.905647	9.886810	8.984247	9.915342	5.382909	3.823692	4.768989	5.205734	4.750695	1.042374	1.066867	8.712297	9.676920	1.552736	1.183439	5.432951	4.510988	9.938547	2.237754	3.240773	5.265217	1.146206	2.523434	1.193601	6.792372	6.139422	5.369621	
448	0.00	1.217020	1.259278	9.389512	5.216534	2.826011	9.903645	9.883735	8.987522	9.917820	5.380462	3.821738	4.771541	5.207872	4.749953	1.044166	1.065126	8.714217	9.674754	1.551203	1.184680	5.435085	4.507913	9.937105	2.238443	3.242728	5.266339	1.147629	2.525389	1.194793	6.789784	6.138035	5.368340	
450	0.00	1.215365	1.261339	9.387803	5.217912	2.827444	9.901168	9.879483	8.983612	9.920845	5.383927	3.824463	4.768432	5.205238	4.748957	1.041681	1.067296	8.716892	9.672087	1.553125	1.182989	5.432094	4.512165	9.935291	2.239366	3.240003	5.264915	1.145839	2.522664	1.193284	6.793466	6.136136	5.369958	
452	0.00	1.221608	1.272816	9.378697	5.212588	2.832957	9.886596	9.898021	9.002150	9.931041	5.365389	3.815059	4.758021	5.189400	4.752942	1.027047	1.079551	8.700729	9.681334	1.542608	1.189348	5.442203	4.499079	9.945082	2.234882	3.230599	5.259437	1.155471	2.539254	1.187518	6.812005	6.125772	5.376079	
454	0.00	1.219971	1.269707	9.376511	5.211199	2.831607	9.890621	9.893383	9.006379	9.928301	5.360751	3.812805	4.755219	5.193065	4.751958	1.023003	1.076660	8.696995	9.683552	1.545440	1.191017	5.439487	4.496006	9.947706	2.233778	3.232852	5.260867	1.152891	2.543078	1.189026	6.807776	6.122985	5.374585	
456	0.00	1.219069	1.268093	9.377659	5.210437	2.830866	9.892906	9.895859	9.004213	9.929730	5.358275	3.811555	4.753760	5.190994	4.751420	1.025079	1.075155	8.699107	9.682322	1.543857	1.190098	5.441003	4.494283	9.949077	2.233174	3.234034	5.260109	1.151454	2.545046	1.188198	6.805368	6.121532	5.375406	
458	0.00	1.221295	1.263939	9.375122	5.212303	2.829055	9.888133	9.901613	9.009967	9.932843	5.363400	3.808805	4.750037	5.186623	4.750120	1.030573	1.079003	8.693508	9.685416	1.540434	1.192370	5.437715	4.489819	9.952072	2.231708	3.231068	5.258253	1.148324	2.550220	1.186160	6.799614	6.118369	5.377423	
460	0.00	1.222687	1.266466	9.373419	5.211063	2.830195	9.891012	9.898189	9.013648	9.930733	5.366476	3.810512	4.752584	5.183972	4.750944	1.033853	1.081354	8.697188	9.683505	1.542765	1.190850	5.439740	4.492523	9.950220	2.230739	3.229063	5.257086	1.150256	2.546596	1.187518	6.796191	6.120320	5.376157	
462	0.00	1.217895	1.276031	9.378123	5.214593	2.834041	9.879767	9.906706	9.022670	9.936412	5.374284	3.816537	4.762243	5.190875	4.753355	1.045144	1.087588	8.706211	9.678297	1.536577	1.196135	5.434261	4.499540	9.956840	2.227514	3.221805	5.253750	1.144998	2.537685	1.192180	6.804708	6.125624	5.380470	
464	0.00	1.223410	1.261282	9.370872	5.209370	2.828289	9.865018	9.891957	9.037420	9.927343	5.360747	3.826285	4.752404	5.202421	4.749920	1.030394	1.080679	8.691461	9.670122	1.529711	1.190132	5.442947	4.511331	9.964106	2.232236	3.229643	5.258653	1.150976	2.552434	1.186796	6.795791	6.117270	5.387025	
466	0.00	1.217976	1.248505	9.378311	5.204258	2.833987	9.874949	9.882025	9.024643	9.920641	5.373523	3.815651	4.759579	5.210606	4.753151	1.020463	1.073647	8.681530	9.661546	1.524438	1.185450	5.449407	4.498554	9.969646	2.236806	3.223726	5.253888	1.156928	2.562365	1.181506	6.789186	6.123520	5.392087	
468	0.00	1.212178	1.260038	9.385872	5.196874	2.842383	9.890545	9.872492	9.009048	9.930866	5.389119	3.800056	4.770714	5.223787	4.748761	1.036059	1.084503	8.665934	9.675563	1.518790	1.180359	5.456129	4.482959	9.977764	2.241787	3.229964	5.248719	1.148080	2.552832	1.173820	6.799231	6.116984	5.397538	
470	0.00	1.210467	1.256174	9.383415	5.194718	2.845128	9.895291	9.875236	9.013794	9.927475	5.393432	3.795309	4.766995	5.220084	4.750155	1.040806	1.088121	8.661621	9.679480	1.516981	1.178849	5.458101	4.478645	9.980414	2.243266	3.231800	5.250369	1.150984	2.550089	1.176320	6.802112	6.119092	5.399151	
472	0.00	1.213244	1.262999	9.379312	5.191159	2.841315	9.901484	9.879047	9.019987	9.933351	5.399134	3.788145	4.760464	5.226582	4.747921	1.034613	1.093009	8.654457	9.686414	1.514389	1.181034	5.460909	4.472943	9.976722	2.245645	3.229173	5.247993	1.154997	2.553900	1.180503	6.798128	6.122081	5.401476	
474	0.00	1.217645	1.250474	9.385511	5.198522	2.833326	9.910198	9.873229	9.032512	9.924995	5.411660	3.800671	4.772990	5.235636	4.752265	1.022088	1.082205	8.644687	9.673888	1.519512	1.184573	5.455301	4.481099	9.984410	2.249472	3.224986	5.244171	1.163484	2.561881	1.189424	6.789712	6.117381	5.406017	
476	0.00	1.217957	1.249600	9.385948	5.199041	2.833887	9.910828	9.872819	9.033386	9.924408	5.410777	3.799797	4.772106	5.235001	4.751954	1.022971	1.081449	8.644003	9.674771	1.519150	1.184320	5.454898	4.480526	9.984964	2.249198	3.224686	5.244441	1.162888	2.562458	1.188798	6.789104	6.117718	5.405692	
478	0.00	1.213622	1.238538	9.381053	5.193358	2.825374	9.920613	9.878725	9.024601	9.933390	5.419637	3.810859	4.783169	5.241766	4.748344	1.034033	1.092511	8.654858	9.685833	1.514027	1.187786	5.450341	4.471800	9.978937	2.245423	3.228853	5.247609	1.153738	2.556231	1.179082	6.798475	6.113837	5.401932	
480	0.00	1.211767	1.242641	9.379134	5.190892	2.829178	9.924283	9.881294	9.027925	9.936783	5.415664	3.806756	4.787272	5.244735	4.746913	1.029930	1.088408	8.659353	9.690328	1.516238	1.189163	5.452132	4.475104	9.976600	2.243816	3.227209	5.248950	1.149622	2.553820	1.174687	6.794947	6.112184	5.400443	
482	0.00	1.206162	1.253336	9.373365	5.201617	2.819079	9.914457	9.892584	9.018828	9.952255	5.400191	3.796061	4.771799	5.253048	4.752545	1.019235	1.103880	8.643880	9.678886	1.509724	1.194553	5.457568	4.490577	9.983428	2.248757	3.222168	5.243719	1.160341	2.560827	1.190159	6.785418	6.105540	5.395826	
484	0.00	1.206872	1.251913	9.374121	5.202955	2.820341	9.913153	9.891079	9.017688	9.954159	5.402164	3.797395	4.773703	5.252003	4.751832	1.017811	1.105784	8.641976	9.677360	1.508901	1.195236	5.458257	4.492481	9.984326	2.249403	3.221508	5.244403	1.158915	2.561749	1.188256	6.786611	6.104702	5.396412	
486	0.00	1.207836	1.249934	9.373140	5.204810	2.822086	9.914959	9.892989	9.019151	9.956756	5.399568	3.799245	4.776091	5.253347	4.750905	1.016001	1.103188	8.639588	9.675425	1.509967	1.194347	5.457322	4.495077	9.983099	2.248527	3.222367	5.245332	1.160729	2.560558	1.185868	6.788139	6.105788	5.395619	
488	0.00	1.200794	1.266047	9.365951	5.188823	2.830790	9.899547	9.876877	9.026695	9.944982	5.411341	3.790133	4.759978	5.263843	4.757632	1.031467	1.087075	8.628515	9.659312	1.515740	1.187942	5.462473	4.478964	9.989613	2.242227	3.228522	5.238587	1.169705	2.554209	1.174795	6.775786	6.113887	5.400072	
490	0.00	1.198141	1.260427	9.368656	5.194405	2.827558	9.904953	9.883289	9.029959	9.950305	5.407084	3.793504	4.754358	5.260006	4.760518	1.036891	1.093488	8.623546	9.653692	1.517940	1.190369	5.464447	4.485377	9.992079	2.239837	3.225896	5.241482	1.173646	2.556616	1.179764	6.770166	6.117411	5.398204	
492	0.00	1.183103	1.245283	9.353221	5.209483	2.817295	9.919723	9.856702	9.050097	9.935686	5.380497	3.782909	4.739214	5.285829	4.743635	1.022091	1.066901	8.650133	9.668837	1.506183	1.203721	5.457528	4.501831	10.000000	2.252919	3.211066	5.232051	1.161761	2.543409	1.206351	6.796753	6.140006	5.407788	
494	0.00	1.184739	1.246929	9.351400	5.211123	2.816165	9.917984	9.853724	9.052259	9.937407	5.377688	3.784074	4.737429	5.288807	4.741807	1.023834	1.069709	8.653111	9.670622	1.504893	1.205180	5.458325	4.499884	9.999081	2.254349	3.209452	5.233145	1.163149	2.544852	1.203542	6.799561	6.137595	5.408845	
496	0.00	1.163826	1.257514	9.376063	5.190127	2.824046	9.895028	9.837792	9.077527	9.914823	5.362338	3.771018	4.713524	5.272876	4.730373	1.034876	1.094978	8.627843	9.659383	1.513657	1.222885	5.464207	4.474616	9.989413	2.237131	3.219877	5.240822	1.153861	2.527408	1.218893	6.774293	6.112327	5.416306	
498	0.00	1.161437	1.258835	9.373034	5.187730	2.823113	9.898002	9.839813	9.074498	9.917745	5.360394	3.769376	4.716232	5.271032	4.731713	1.036256	1.091949	8.630872	9.657977	1.512569	1.220628	5.464908	4.477645	9.990552	2.239323	3.218577	5.239912	1.154956	2.525397	1.220673	6.777146	6.109297	5.417229	
500	0.00	1.159105	1.257577	9.375810	5.190071	2.823994	9.900778	9.838023	9.077274	9.914969	5.358517	3.767910	4.718598	5.269391	4.730509	1.035016	1.094725	8.628243	9.659319	1.513552	1.218638	5.464250	4.480421	9.991580	2.237388	3.219747	5.240737	1.155946	2.523451	1.218959	6.774661	6.111926	5.418100	


==> results/RS_SPSA_theta_1_2x2grid_unif_alpha20.0_delta0.2.txt <==
2	0.00	10.00	10.00	1.00	10.00	10.00	10.00	10.00	1.00	10.00	10.00	1.00	1.00	1.00	10.00	1.00	10.00	1.00	1.00	1.00	10.00	1.00	1.00	1.00	1.00	1.00	10.00	10.00	1.00	10.00	10.00	1.00	10.00	
4	0.00	10.00	8.89	1.00	8.89	8.89	8.89	10.00	2.11	8.89	10.00	1.00	1.00	2.11	8.89	2.11	10.00	2.11	2.11	1.00	10.00	2.11	2.11	2.11	2.11	1.00	8.89	8.89	1.00	10.00	8.89	2.11	10.00	
6	0.00	9.80	9.09	1.20	8.69	8.69	8.69	9.80	2.31	8.69	10.00	1.20	1.00	1.91	8.69	1.91	10.00	1.91	1.91	1.00	10.00	1.91	1.91	1.91	2.31	1.00	8.69	9.09	1.20	9.80	8.69	1.91	10.00	
8	0.00	10.00	9.87	1.98	7.91	9.47	7.91	9.02	1.53	9.47	9.22	1.98	1.78	2.70	7.91	1.13	9.22	2.70	1.13	1.00	10.00	2.70	2.70	2.70	1.53	1.00	9.47	9.87	1.00	9.02	7.91	1.13	9.22	
10	0.00	9.42	10.00	2.56	7.33	8.90	8.48	8.44	2.10	8.90	9.79	1.40	2.36	3.27	8.48	1.71	8.64	2.12	1.00	1.58	10.00	2.12	2.12	3.27	1.00	1.00	10.00	10.00	1.58	9.60	8.48	1.00	8.64	
12	0.00	9.29	10.00	2.69	7.46	8.76	8.62	8.31	2.24	8.76	9.93	1.54	2.23	3.14	8.62	1.57	8.77	1.99	1.13	1.71	10.00	1.99	1.99	3.14	1.00	1.00	9.87	9.87	1.71	9.73	8.62	1.00	8.77	
14	0.00	10.00	9.21	3.48	8.25	9.55	9.40	9.09	3.02	7.98	10.00	1.00	1.44	2.35	9.40	2.36	9.56	2.77	1.00	2.50	10.00	2.77	2.77	3.93	1.79	1.00	10.00	9.08	2.50	8.94	9.40	1.79	9.56	
16	0.00	10.00	9.82	4.08	7.65	8.95	8.80	9.70	3.63	7.37	9.40	1.00	2.04	2.96	8.80	2.96	10.00	3.38	1.00	3.10	10.00	3.38	3.38	3.32	1.18	1.60	10.00	9.68	3.10	8.34	8.80	1.18	10.00	
18	0.00	10.00	9.59	3.85	7.88	9.18	9.03	9.93	3.40	7.60	9.63	1.23	2.27	3.19	8.57	3.19	10.00	3.15	1.23	2.87	10.00	3.61	3.15	3.09	1.00	1.83	10.00	9.91	2.87	8.11	8.57	1.00	10.00	
20	0.00	9.75	9.84	4.10	8.13	8.92	8.78	9.68	3.14	7.35	9.38	1.48	2.02	3.44	8.82	2.94	10.00	3.40	1.48	2.62	9.75	3.86	3.40	2.84	1.00	2.09	10.00	10.00	2.62	8.36	8.82	1.25	10.00	
22	0.00	9.14	9.23	4.71	8.74	8.31	9.39	9.06	2.53	7.96	9.99	1.00	2.63	4.05	8.21	2.33	9.39	2.78	1.00	2.01	9.14	3.25	4.01	2.23	1.61	2.70	10.00	10.00	2.01	8.97	8.21	1.86	9.39	
24	0.00	9.45	8.92	5.02	9.05	8.00	9.08	9.37	2.84	8.27	9.68	1.00	2.94	4.36	8.52	2.02	9.70	3.09	1.31	2.32	9.45	2.94	4.32	1.92	1.92	3.01	9.69	9.69	1.70	8.66	7.90	2.17	9.08	
26	0.00	8.57	8.04	4.15	9.93	8.88	9.96	8.50	1.96	9.15	8.80	1.00	2.07	5.24	7.64	2.90	10.00	2.22	1.00	1.44	8.57	2.06	5.20	2.80	2.80	3.89	8.81	8.81	2.57	9.54	7.02	3.05	8.20	
28	0.00	9.86	9.33	2.86	10.00	7.59	10.00	9.78	1.00	7.86	10.00	1.00	1.00	6.53	6.35	1.61	8.71	3.50	2.29	1.00	9.86	1.00	3.91	1.51	1.51	2.60	7.52	10.00	1.29	10.00	5.73	1.76	9.49	
30	0.00	9.41	8.88	2.41	10.00	8.04	10.00	10.00	1.44	8.31	10.00	1.00	1.00	6.08	5.91	1.17	8.27	3.95	2.73	1.44	9.41	1.44	4.35	1.95	1.96	3.04	7.97	9.56	1.73	9.56	5.29	1.32	9.93	
32	0.00	10.00	8.29	3.01	9.41	7.44	10.00	10.00	2.04	7.72	9.41	1.59	1.00	5.49	5.32	1.00	8.86	4.54	3.32	2.04	8.82	2.04	3.76	2.54	1.36	3.63	8.56	10.00	2.32	10.00	5.88	1.91	10.00	
34	0.00	10.00	8.09	3.20	9.60	7.64	10.00	9.80	1.84	7.91	9.60	1.40	1.00	5.69	5.51	1.20	8.67	4.34	3.13	2.23	9.01	1.84	3.57	2.35	1.17	3.83	8.76	9.80	2.13	10.00	5.69	2.11	9.80	
36	0.00	10.00	7.89	3.00	9.40	7.84	9.80	9.60	1.64	8.11	9.81	1.19	1.00	5.89	5.31	1.00	8.46	4.14	3.33	2.43	8.81	2.04	3.77	2.15	1.00	3.63	8.96	10.00	2.33	9.80	5.89	2.31	10.00	
38	0.00	8.94	8.95	1.94	8.34	8.90	8.74	8.54	1.00	9.18	8.74	1.00	1.00	6.95	4.25	2.06	7.40	5.20	4.39	3.50	7.75	3.10	4.83	1.09	2.06	2.57	10.00	8.94	3.39	8.74	4.83	3.37	10.00	
40	0.00	8.81	9.08	2.07	8.47	8.77	8.61	8.41	1.00	9.05	8.87	1.00	1.00	6.82	4.12	2.19	7.53	5.08	4.52	3.62	7.88	3.23	4.70	1.00	1.93	2.44	9.87	9.07	3.52	8.61	4.96	3.24	9.87	
42	0.00	7.59	7.86	1.00	7.25	10.00	9.83	7.19	2.22	7.82	7.65	1.00	1.00	8.05	5.34	1.00	6.31	3.85	3.30	2.40	9.10	4.46	3.48	2.22	1.00	1.22	10.00	7.84	2.30	9.83	3.73	4.47	10.00	
44	0.00	8.12	7.32	1.00	7.78	9.46	9.30	6.65	2.76	8.36	8.18	1.00	1.53	8.58	4.81	1.00	5.77	3.32	2.76	2.94	9.64	3.92	2.94	2.76	1.00	1.00	10.00	7.31	1.76	9.30	4.27	5.00	10.00	
46	0.00	7.69	7.76	1.43	8.21	9.90	8.86	6.22	3.19	7.92	7.75	1.43	1.97	8.15	4.37	1.00	6.21	2.88	3.20	3.37	10.00	4.36	3.38	2.32	1.43	1.00	10.00	6.87	1.33	8.86	3.83	4.57	9.57	
48	0.00	7.55	7.90	1.57	8.08	10.00	9.00	6.36	3.05	7.79	7.89	1.30	1.83	8.01	4.51	1.00	6.07	3.02	3.34	3.51	9.86	4.49	3.52	2.46	1.57	1.14	10.00	6.74	1.46	8.72	3.97	4.70	9.43	
50	0.00	7.65	8.00	1.68	7.97	10.00	9.10	6.46	3.16	7.68	7.99	1.40	1.73	8.11	4.62	1.11	5.96	2.92	3.23	3.61	9.76	4.60	3.62	2.35	1.68	1.24	10.00	6.84	1.36	8.83	3.86	4.60	9.53	
52	0.00	7.61	7.95	1.63	7.92	9.95	9.15	6.51	3.11	7.73	8.04	1.45	1.68	8.16	4.57	1.15	5.92	2.87	3.28	3.57	9.71	4.55	3.57	2.40	1.63	1.29	10.00	6.89	1.31	8.78	3.91	4.65	9.58	
54	0.00	7.63	7.98	1.60	7.90	9.93	9.18	6.54	3.09	7.70	8.07	1.48	1.65	8.14	4.54	1.13	5.94	2.84	3.30	3.54	9.68	4.52	3.55	2.43	1.66	1.27	9.97	6.92	1.34	8.75	3.94	4.62	9.61	
56	0.00	7.65	7.96	1.59	7.91	9.91	9.16	6.52	3.07	7.68	8.05	1.50	1.63	8.15	4.52	1.11	5.92	2.82	3.29	3.52	9.66	4.54	3.56	2.41	1.64	1.28	9.96	6.94	1.32	8.74	3.96	4.64	9.59	
58	0.00	7.66	7.95	1.57	7.93	9.90	9.17	6.51	3.06	7.67	8.06	1.51	1.64	8.14	4.51	1.12	5.91	2.83	3.28	3.53	9.67	4.55	3.55	2.42	1.63	1.29	9.94	6.92	1.31	8.75	3.97	4.65	9.60	
60	0.00	7.66	7.95	1.58	7.93	9.90	9.17	6.52	3.06	7.68	8.07	1.51	1.65	8.15	4.51	1.13	5.92	2.84	3.27	3.54	9.68	4.55	3.56	2.43	1.63	1.29	9.94	6.92	1.31	8.75	3.96	4.66	9.59	
62	0.00	7.66	7.95	1.58	7.93	9.90	9.17	6.52	3.06	7.68	8.07	1.51	1.65	8.15	4.51	1.13	5.92	2.84	3.27	3.54	9.68	4.55	3.56	2.43	1.63	1.29	9.94	6.92	1.31	8.75	3.96	4.66	9.59	
64	0.00	7.70	7.99	1.63	7.98	9.85	9.12	6.56	3.11	7.63	8.12	1.56	1.70	8.20	4.46	1.18	5.97	2.89	3.32	3.59	9.63	4.60	3.61	2.38	1.58	1.24	9.99	6.97	1.36	8.80	3.91	4.71	9.64	
66	0.00	7.69	8.01	1.61	8.00	9.87	9.10	6.58	3.13	7.65	8.13	1.58	1.72	8.18	4.47	1.16	5.99	2.91	3.30	3.57	9.65	4.58	3.59	2.40	1.60	1.25	10.00	6.98	1.38	8.82	3.90	4.72	9.63	
68	0.00	7.73	8.06	1.66	7.95	9.83	9.05	6.63	3.08	7.60	8.09	1.62	1.67	8.23	4.43	1.20	6.03	2.86	3.26	3.62	9.60	4.54	3.55	2.35	1.56	1.30	10.00	6.94	1.34	8.78	3.94	4.77	9.58	
70	0.00	7.70	8.09	1.69	7.92	9.79	9.09	6.59	3.05	7.63	8.06	1.59	1.70	8.26	4.46	1.24	6.00	2.89	3.23	3.59	9.63	4.51	3.58	2.38	1.59	1.33	10.00	6.91	1.30	8.74	3.91	4.74	9.55	
72	0.00	7.70	8.09	1.69	7.92	9.79	9.09	6.60	3.05	7.63	8.06	1.59	1.70	8.26	4.46	1.24	6.00	2.89	3.23	3.59	9.64	4.51	3.58	2.38	1.59	1.33	10.00	6.91	1.30	8.75	3.91	4.74	9.55	
74	0.00	7.66	8.13	1.73	7.88	9.75	9.04	6.64	3.09	7.59	8.10	1.64	1.66	8.30	4.50	1.19	6.04	2.85	3.18	3.63	9.59	4.46	3.54	2.42	1.63	1.37	9.96	6.87	1.26	8.70	3.95	4.69	9.51	
76	0.00	7.68	8.15	1.75	7.90	9.77	9.02	6.62	3.12	7.61	8.12	1.61	1.68	8.32	4.48	1.17	6.02	2.83	3.16	3.61	9.57	4.44	3.52	2.40	1.61	1.39	9.98	6.89	1.24	8.73	3.93	4.67	9.53	
78	0.00	7.71	8.18	1.78	7.87	9.74	8.99	6.58	3.08	7.64	8.15	1.65	1.71	8.36	4.51	1.14	6.05	2.86	3.19	3.58	9.54	4.41	3.55	2.44	1.58	1.36	10.00	6.86	1.27	8.76	3.90	4.71	9.50	
80	0.00	7.71	8.19	1.78	7.88	9.73	9.00	6.59	3.08	7.65	8.16	1.65	1.72	8.35	4.51	1.13	6.06	2.87	3.19	3.58	9.53	4.40	3.54	2.44	1.57	1.37	10.00	6.86	1.26	8.75	3.89	4.71	9.49	
82	0.00	7.69	8.21	1.76	7.86	9.75	9.02	6.61	3.09	7.64	8.15	1.64	1.71	8.36	4.52	1.15	6.04	2.89	3.20	3.57	9.55	4.42	3.52	2.46	1.55	1.38	10.00	6.88	1.28	8.76	3.87	4.70	9.51	
84	0.00	7.71	8.23	1.78	7.84	9.77	9.00	6.59	3.07	7.62	8.16	1.62	1.72	8.38	4.50	1.17	6.06	2.91	3.22	3.59	9.57	4.40	3.54	2.44	1.53	1.40	9.98	6.90	1.30	8.75	3.89	4.72	9.52	
86	0.00	7.69	8.21	1.76	7.86	9.78	8.98	6.57	3.09	7.64	8.15	1.60	1.74	8.36	4.49	1.15	6.04	2.92	3.24	3.60	9.58	4.42	3.56	2.42	1.52	1.38	10.00	6.92	1.32	8.76	3.87	4.70	9.51	
88	0.00	7.74	8.16	1.71	7.82	9.83	9.02	6.62	3.14	7.68	8.10	1.65	1.70	8.41	4.53	1.19	6.09	2.97	3.28	3.56	9.63	4.46	3.52	2.38	1.47	1.34	9.95	6.87	1.27	8.72	3.92	4.65	9.55	
90	0.00	7.74	8.16	1.71	7.81	9.83	9.02	6.61	3.14	7.68	8.11	1.64	1.69	8.41	4.53	1.19	6.08	2.97	3.28	3.55	9.63	4.46	3.52	2.37	1.47	1.34	9.95	6.88	1.27	8.72	3.92	4.66	9.55	
92	0.00	7.72	8.17	1.73	7.80	9.84	9.03	6.60	3.12	7.69	8.09	1.66	1.71	8.40	4.55	1.17	6.07	2.99	3.26	3.57	9.65	4.47	3.53	2.39	1.49	1.35	9.94	6.86	1.25	8.74	3.90	4.67	9.54	
94	0.00	7.73	8.17	1.73	7.80	9.85	9.03	6.60	3.12	7.69	8.08	1.65	1.71	8.39	4.56	1.17	6.07	2.98	3.26	3.58	9.64	4.48	3.53	2.40	1.50	1.34	9.93	6.85	1.26	8.73	3.91	4.67	9.55	
96	0.00	7.74	8.16	1.73	7.80	9.85	9.02	6.60	3.11	7.69	8.08	1.66	1.72	8.38	4.55	1.17	6.07	2.99	3.26	3.57	9.64	4.49	3.53	2.39	1.50	1.34	9.94	6.86	1.26	8.74	3.91	4.67	9.54	
98	0.00	7.76	8.18	1.70	7.82	9.88	9.04	6.57	3.09	7.72	8.10	1.68	1.74	8.41	4.57	1.15	6.05	2.97	3.29	3.55	9.66	4.46	3.56	2.37	1.48	1.36	9.96	6.84	1.24	8.76	3.89	4.70	9.56	
100	0.00	7.73	8.15	1.67	7.79	9.84	9.08	6.61	3.12	7.68	8.13	1.72	1.78	8.37	4.54	1.12	6.01	3.00	3.32	3.51	9.62	4.43	3.52	2.33	1.51	1.40	9.92	6.87	1.21	8.73	3.92	4.66	9.60	
102	0.00	7.75	8.17	1.65	7.76	9.86	9.10	6.63	3.15	7.70	8.11	1.74	1.80	8.35	4.52	1.10	6.03	3.02	3.34	3.49	9.65	4.41	3.54	2.31	1.49	1.42	9.95	6.89	1.23	8.75	3.95	4.64	9.57	
104	0.00	7.76	8.15	1.63	7.78	9.85	9.08	6.65	3.13	7.72	8.13	1.75	1.78	8.33	4.53	1.08	6.02	3.04	3.33	3.51	9.66	4.39	3.53	2.33	1.48	1.40	9.96	6.88	1.25	8.77	3.96	4.66	9.56	
106	0.00	7.77	8.17	1.62	7.79	9.84	9.10	6.64	3.12	7.73	8.14	1.77	1.77	8.35	4.52	1.07	6.01	3.05	3.32	3.50	9.65	4.38	3.54	2.32	1.49	1.41	9.97	6.87	1.23	8.75	3.97	4.67	9.57	
108	0.00	7.77	8.16	1.62	7.79	9.83	9.09	6.63	3.11	7.73	8.14	1.77	1.77	8.35	4.53	1.07	6.00	3.05	3.32	3.49	9.65	4.38	3.54	2.31	1.49	1.41	9.97	6.87	1.23	8.75	3.98	4.66	9.57	
110	0.00	7.77	8.17	1.62	7.79	9.84	9.09	6.63	3.12	7.72	8.13	1.77	1.77	8.35	4.53	1.07	6.01	3.05	3.32	3.49	9.66	4.39	3.55	2.31	1.50	1.41	9.97	6.87	1.23	8.75	3.98	4.66	9.56	
112	0.00	7.79	8.19	1.64	7.77	9.82	9.07	6.65	3.14	7.70	8.15	1.79	1.75	8.32	4.51	1.05	5.98	3.03	3.29	3.47	9.64	4.37	3.57	2.33	1.47	1.43	9.95	6.85	1.21	8.73	3.96	4.64	9.58	
114	0.00	7.79	8.19	1.65	7.78	9.81	9.07	6.64	3.13	7.71	8.16	1.79	1.75	8.33	4.51	1.05	5.99	3.03	3.29	3.46	9.63	4.37	3.56	2.33	1.47	1.44	9.96	6.86	1.20	8.73	3.97	4.64	9.59	
116	0.00	7.78	8.18	1.66	7.76	9.82	9.06	6.66	3.15	7.69	8.15	1.78	1.74	8.32	4.52	1.04	6.00	3.02	3.28	3.47	9.64	4.36	3.58	2.35	1.48	1.45	9.95	6.87	1.21	8.74	3.95	4.63	9.60	
118	0.00	7.77	8.19	1.64	7.78	9.81	9.05	6.67	3.16	7.68	8.13	1.79	1.75	8.33	4.54	1.05	6.01	3.01	3.29	3.49	9.63	4.37	3.56	2.36	1.49	1.46	9.93	6.86	1.22	8.75	3.94	4.62	9.59	
120	0.00	7.80	8.22	1.67	7.80	9.84	9.07	6.64	3.18	7.66	8.11	1.76	1.77	8.30	4.51	1.03	6.04	2.98	3.26	3.51	9.66	4.35	3.59	2.33	1.47	1.44	9.91	6.88	1.25	8.73	3.97	4.65	9.61	
122	0.00	7.83	8.25	1.64	7.83	9.87	9.04	6.61	3.22	7.62	8.08	1.73	1.74	8.34	4.48	1.06	6.07	3.01	3.30	3.48	9.63	4.32	3.56	2.30	1.44	1.40	9.87	6.85	1.22	8.76	3.94	4.68	9.64	
124	0.00	7.84	8.27	1.62	7.85	9.88	9.03	6.63	3.20	7.61	8.09	1.75	1.76	8.35	4.49	1.04	6.09	3.00	3.31	3.47	9.64	4.30	3.54	2.29	1.42	1.42	9.86	6.84	1.21	8.74	3.92	4.66	9.63	
126	0.00	7.86	8.28	1.61	7.83	9.87	9.01	6.64	3.22	7.59	8.11	1.73	1.77	8.37	4.48	1.03	6.10	2.98	3.33	3.48	9.63	4.29	3.53	2.30	1.41	1.43	9.84	6.85	1.19	8.76	3.91	4.68	9.65	
128	0.00	7.86	8.28	1.61	7.83	9.86	9.01	6.64	3.21	7.60	8.11	1.73	1.78	8.37	4.48	1.02	6.11	2.99	3.33	3.49	9.62	4.28	3.52	2.31	1.40	1.43	9.84	6.86	1.19	8.75	3.90	4.67	9.65	
130	0.00	7.84	8.30	1.63	7.85	9.88	9.03	6.62	3.23	7.58	8.13	1.71	1.76	8.39	4.50	1.00	6.08	2.97	3.35	3.51	9.64	4.30	3.50	2.33	1.38	1.45	9.86	6.88	1.22	8.73	3.88	4.69	9.67	
132	0.00	7.86	8.32	1.66	7.83	9.90	9.05	6.60	3.25	7.56	8.15	1.69	1.73	8.41	4.53	1.00	6.06	2.99	3.33	3.53	9.62	4.32	3.48	2.31	1.40	1.47	9.84	6.86	1.19	8.75	3.90	4.67	9.65	
134	0.00	7.85	8.33	1.66	7.82	9.90	9.04	6.61	3.26	7.56	8.15	1.68	1.74	8.42	4.52	1.00	6.07	2.98	3.32	3.52	9.63	4.32	3.49	2.31	1.39	1.46	9.85	6.87	1.19	8.76	3.91	4.67	9.66	
136	0.00	7.85	8.33	1.66	7.82	9.90	9.04	6.61	3.26	7.57	8.14	1.68	1.74	8.42	4.52	1.00	6.07	2.98	3.32	3.52	9.63	4.32	3.49	2.31	1.40	1.46	9.85	6.86	1.19	8.76	3.91	4.67	9.66	
138	0.00	7.85	8.33	1.66	7.82	9.90	9.04	6.61	3.26	7.57	8.15	1.68	1.74	8.42	4.51	1.00	6.07	2.98	3.32	3.52	9.63	4.31	3.49	2.31	1.39	1.47	9.85	6.86	1.18	8.76	3.91	4.66	9.65	
140	0.00	7.88	8.36	1.69	7.85	9.93	9.07	6.58	3.23	7.60	8.18	1.71	1.77	8.39	4.54	1.03	6.04	3.01	3.35	3.55	9.60	4.28	3.46	2.28	1.36	1.44	9.82	6.83	1.21	8.79	3.88	4.63	9.62	
142	0.00	7.88	8.36	1.69	7.85	9.93	9.07	6.58	3.24	7.60	8.18	1.70	1.77	8.39	4.55	1.03	6.04	3.02	3.35	3.55	9.60	4.28	3.46	2.28	1.37	1.44	9.82	6.83	1.21	8.79	3.88	4.63	9.63	
144	0.00	7.88	8.36	1.69	7.85	9.92	9.07	6.58	3.24	7.60	8.18	1.71	1.76	8.38	4.55	1.02	6.05	3.01	3.35	3.56	9.59	4.28	3.47	2.28	1.36	1.43	9.83	6.83	1.22	8.79	3.89	4.64	9.63	
146	0.00	7.86	8.38	1.71	7.87	9.94	9.05	6.60	3.23	7.59	8.16	1.73	1.78	8.40	4.53	1.04	6.06	2.99	3.33	3.58	9.61	4.26	3.48	2.26	1.38	1.45	9.81	6.81	1.23	8.81	3.90	4.62	9.62	
148	0.00	7.86	8.38	1.71	7.87	9.94	9.05	6.60	3.22	7.59	8.17	1.72	1.77	8.40	4.53	1.04	6.06	2.99	3.33	3.57	9.61	4.27	3.48	2.27	1.37	1.44	9.81	6.82	1.23	8.81	3.91	4.62	9.61	
150	0.00	7.87	8.39	1.69	7.89	9.96	9.07	6.59	3.20	7.57	8.19	1.70	1.76	8.38	4.51	1.03	6.04	2.97	3.34	3.55	9.63	4.28	3.50	2.25	1.35	1.46	9.79	6.83	1.25	8.80	3.89	4.60	9.63	
152	0.00	7.90	8.37	1.72	7.91	9.93	9.10	6.56	3.18	7.60	8.16	1.68	1.78	8.35	4.49	1.05	6.07	3.00	3.37	3.53	9.60	4.31	3.53	2.22	1.33	1.43	9.76	6.86	1.22	8.82	3.86	4.57	9.66	
154	0.00	7.89	8.36	1.71	7.92	9.92	9.09	6.55	3.18	7.61	8.17	1.67	1.78	8.34	4.49	1.06	6.06	3.01	3.36	3.54	9.61	4.30	3.52	2.23	1.32	1.44	9.76	6.85	1.23	8.83	3.85	4.58	9.65	
156	0.00	7.90	8.37	1.70	7.93	9.93	9.10	6.54	3.19	7.60	8.18	1.66	1.77	8.35	4.48	1.05	6.05	3.02	3.37	3.53	9.62	4.31	3.51	2.22	1.33	1.45	9.75	6.86	1.22	8.82	3.86	4.57	9.64	
158	0.00	7.91	8.38	1.69	7.92	9.92	9.11	6.53	3.20	7.59	8.18	1.65	1.78	8.36	4.47	1.04	6.06	3.02	3.36	3.54	9.63	4.32	3.52	2.23	1.32	1.46	9.76	6.87	1.21	8.81	3.87	4.58	9.63	
160	0.00	7.92	8.39	1.68	7.93	9.93	9.12	6.54	3.21	7.60	8.18	1.66	1.78	8.35	4.47	1.03	6.05	3.03	3.36	3.53	9.62	4.31	3.51	2.22	1.31	1.47	9.75	6.86	1.22	8.80	3.87	4.57	9.62	
162	0.00	7.91	8.40	1.67	7.95	9.95	9.14	6.52	3.20	7.61	8.16	1.68	1.77	8.34	4.45	1.05	6.04	3.02	3.34	3.51	9.61	4.30	3.53	2.24	1.33	1.48	9.77	6.85	1.20	8.79	3.88	4.56	9.64	
164	0.00	7.90	8.41	1.67	7.95	9.95	9.13	6.52	3.19	7.62	8.17	1.68	1.76	8.34	4.45	1.05	6.03	3.02	3.34	3.51	9.61	4.30	3.52	2.23	1.32	1.48	9.77	6.84	1.20	8.79	3.89	4.55	9.64	
166	0.00	7.89	8.39	1.66	7.94	9.96	9.12	6.53	3.18	7.63	8.15	1.67	1.75	8.36	4.46	1.07	6.04	3.03	3.35	3.49	9.62	4.32	3.53	2.24	1.31	1.47	9.78	6.83	1.19	8.80	3.87	4.54	9.66	
168	0.00	7.92	8.36	1.62	7.90	9.93	9.08	6.50	3.14	7.59	8.12	1.63	1.79	8.32	4.42	1.03	6.08	3.07	3.38	3.46	9.59	4.35	3.50	2.28	1.28	1.43	9.75	6.80	1.15	8.84	3.91	4.51	9.69	
170	0.00	7.92	8.36	1.62	7.90	9.93	9.08	6.50	3.14	7.59	8.12	1.63	1.79	8.32	4.42	1.03	6.08	3.07	3.38	3.46	9.59	4.35	3.50	2.28	1.28	1.43	9.75	6.80	1.15	8.84	3.91	4.51	9.69	
172	0.00	7.94	8.35	1.64	7.92	9.94	9.07	6.51	3.16	7.58	8.10	1.62	1.77	8.31	4.41	1.02	6.07	3.05	3.37	3.45	9.57	4.36	3.51	2.29	1.26	1.42	9.76	6.78	1.14	8.85	3.92	4.52	9.70	
174	0.00	7.93	8.34	1.63	7.92	9.95	9.06	6.50	3.15	7.59	8.10	1.61	1.77	8.31	4.41	1.02	6.06	3.06	3.36	3.45	9.57	4.37	3.52	2.30	1.27	1.41	9.77	6.79	1.14	8.86	3.93	4.51	9.70	
176	0.00	7.92	8.35	1.62	7.91	9.96	9.05	6.52	3.14	7.57	8.08	1.60	1.78	8.33	4.40	1.01	6.07	3.05	3.38	3.47	9.58	4.38	3.51	2.29	1.28	1.40	9.75	6.80	1.16	8.85	3.92	4.53	9.68	
178	0.00	7.93	8.34	1.61	7.92	9.95	9.06	6.53	3.13	7.59	8.07	1.61	1.77	8.31	4.41	1.02	6.06	3.06	3.39	3.45	9.57	4.39	3.52	2.28	1.27	1.39	9.76	6.81	1.15	8.84	3.91	4.52	9.67	
180	0.00	7.94	8.33	1.62	7.91	9.96	9.07	6.54	3.12	7.60	8.06	1.60	1.76	8.33	4.42	1.03	6.07	3.07	3.37	3.44	9.56	4.40	3.53	2.29	1.28	1.40	9.75	6.82	1.13	8.85	3.90	4.53	9.66	
182	0.00	7.94	8.33	1.62	7.91	9.96	9.07	6.54	3.11	7.59	8.06	1.60	1.75	8.32	4.42	1.04	6.07	3.07	3.38	3.44	9.56	4.40	3.53	2.29	1.28	1.40	9.76	6.82	1.13	8.85	3.89	4.52	9.66	
184	0.00	7.94	8.33	1.62	7.91	9.96	9.07	6.53	3.11	7.60	8.06	1.60	1.76	8.33	4.42	1.03	6.07	3.07	3.38	3.44	9.56	4.40	3.53	2.29	1.28	1.40	9.75	6.82	1.13	8.85	3.89	4.53	9.66	
186	0.00	7.93	8.33	1.63	7.91	9.97	9.07	6.53	3.11	7.59	8.07	1.60	1.76	8.33	4.42	1.04	6.08	3.07	3.38	3.44	9.55	4.40	3.53	2.30	1.28	1.40	9.76	6.82	1.13	8.85	3.89	4.53	9.66	
188	0.00	7.91	8.31	1.65	7.89	9.95	9.05	6.55	3.09	7.57	8.09	1.62	1.78	8.35	4.44	1.06	6.10	3.05	3.36	3.46	9.53	4.42	3.55	2.28	1.26	1.38	9.74	6.84	1.11	8.87	3.91	4.55	9.64	
190	0.00	7.92	8.31	1.65	7.89	9.94	9.05	6.55	3.09	7.58	8.09	1.63	1.78	8.35	4.44	1.06	6.10	3.05	3.36	3.46	9.53	4.42	3.55	2.27	1.26	1.38	9.74	6.84	1.11	8.87	3.92	4.55	9.64	
192	0.00	7.93	8.33	1.63	7.87	9.93	9.03	6.53	3.11	7.56	8.11	1.61	1.79	8.33	4.43	1.08	6.08	3.03	3.38	3.45	9.55	4.40	3.54	2.26	1.27	1.40	9.76	6.83	1.12	8.89	3.90	4.54	9.62	
194	0.00	7.94	8.32	1.64	7.86	9.94	9.02	6.52	3.10	7.57	8.12	1.60	1.80	8.32	4.44	1.09	6.07	3.04	3.39	3.44	9.56	4.41	3.55	2.27	1.28	1.38	9.77	6.82	1.14	8.90	3.91	4.53	9.63	
196	0.00	7.92	8.30	1.63	7.88	9.96	9.04	6.54	3.12	7.55	8.14	1.62	1.82	8.34	4.42	1.07	6.05	3.02	3.41	3.46	9.58	4.43	3.53	2.29	1.27	1.40	9.79	6.80	1.12	8.88	3.89	4.55	9.65	
198	0.00	7.93	8.29	1.64	7.87	9.97	9.05	6.55	3.11	7.54	8.13	1.61	1.81	8.33	4.41	1.08	6.04	3.01	3.40	3.47	9.57	4.44	3.54	2.28	1.28	1.41	9.78	6.79	1.11	8.87	3.88	4.54	9.64	
200	0.00	7.90	8.32	1.60	7.84	10.00	9.08	6.58	3.07	7.57	8.16	1.58	1.78	8.30	4.44	1.11	6.07	3.05	3.43	3.50	9.60	4.48	3.51	2.31	1.31	1.38	9.81	6.75	1.07	8.83	3.85	4.57	9.67	
202	0.00	7.90	8.32	1.60	7.84	10.00	9.08	6.58	3.07	7.57	8.16	1.58	1.78	8.30	4.44	1.11	6.07	3.05	3.43	3.50	9.60	4.48	3.51	2.31	1.31	1.38	9.81	6.75	1.07	8.83	3.85	4.57	9.68	
204	0.00	7.91	8.33	1.59	7.83	9.99	9.07	6.60	3.09	7.56	8.14	1.59	1.80	8.31	4.46	1.12	6.09	3.04	3.42	3.51	9.61	4.49	3.50	2.32	1.32	1.39	9.82	6.77	1.08	8.85	3.84	4.58	9.66	
206	0.00	7.93	8.32	1.60	7.84	9.97	9.05	6.58	3.07	7.54	8.16	1.60	1.78	8.30	4.44	1.14	6.10	3.02	3.43	3.53	9.63	4.48	3.48	2.33	1.34	1.41	9.84	6.75	1.10	8.83	3.85	4.60	9.65	
208	0.00	7.93	8.32	1.60	7.84	9.97	9.05	6.58	3.07	7.55	8.16	1.60	1.78	8.29	4.44	1.13	6.10	3.02	3.43	3.52	9.63	4.48	3.48	2.34	1.33	1.41	9.83	6.75	1.10	8.83	3.85	4.60	9.65	
210	0.00	7.92	8.32	1.61	7.83	9.98	9.06	6.59	3.06	7.55	8.15	1.60	1.77	8.30	4.44	1.14	6.11	3.01	3.42	3.53	9.64	4.47	3.49	2.33	1.34	1.40	9.84	6.75	1.09	8.84	3.84	4.59	9.65	
212	0.00	7.92	8.32	1.62	7.83	9.98	9.06	6.59	3.06	7.55	8.14	1.60	1.77	8.31	4.44	1.14	6.11	3.01	3.43	3.54	9.64	4.47	3.49	2.32	1.35	1.41	9.84	6.75	1.09	8.84	3.85	4.59	9.66	
214	0.00	7.93	8.31	1.62	7.82	9.99	9.07	6.60	3.05	7.56	8.15	1.61	1.76	8.30	4.45	1.15	6.11	3.02	3.42	3.54	9.65	4.48	3.48	2.33	1.35	1.40	9.85	6.74	1.08	8.84	3.84	4.60	9.67	
216	0.00	7.94	8.32	1.61	7.81	10.00	9.07	6.59	3.06	7.55	8.14	1.62	1.77	8.29	4.44	1.14	6.10	3.03	3.41	3.53	9.64	4.47	3.49	2.32	1.35	1.41	9.86	6.75	1.09	8.85	3.83	4.59	9.67	
218	0.00	7.94	8.32	1.61	7.81	10.00	9.07	6.59	3.07	7.55	8.15	1.61	1.77	8.29	4.44	1.14	6.09	3.03	3.41	3.54	9.64	4.48	3.48	2.32	1.34	1.40	9.86	6.75	1.09	8.86	3.83	4.60	9.68	
220	0.00	7.94	8.32	1.61	7.81	10.00	9.07	6.59	3.07	7.55	8.15	1.61	1.77	8.29	4.44	1.14	6.09	3.03	3.41	3.54	9.64	4.48	3.48	2.32	1.34	1.40	9.86	6.75	1.09	8.86	3.83	4.60	9.68	
222	0.00	7.92	8.35	1.58	7.84	10.00	9.10	6.56	3.09	7.53	8.17	1.64	1.74	8.32	4.46	1.17	6.07	3.06	3.43	3.51	9.61	4.50	3.46	2.35	1.37	1.38	9.88	6.77	1.11	8.83	3.86	4.57	9.70	
224	0.00	7.90	8.33	1.60	7.85	10.00	9.08	6.58	3.11	7.54	8.19	1.62	1.76	8.34	4.48	1.15	6.08	3.08	3.42	3.49	9.59	4.49	3.47	2.36	1.35	1.39	9.90	6.76	1.13	8.85	3.88	4.59	9.69	
226	0.00	7.90	8.34	1.60	7.85	10.00	9.08	6.58	3.11	7.55	8.19	1.62	1.76	8.33	4.48	1.15	6.08	3.08	3.42	3.49	9.59	4.48	3.48	2.37	1.35	1.40	9.90	6.76	1.13	8.84	3.88	4.59	9.69	
228	0.00	7.92	8.35	1.62	7.86	9.98	9.07	6.60	3.12	7.53	8.21	1.64	1.75	8.32	4.49	1.17	6.07	3.09	3.43	3.50	9.58	4.47	3.49	2.38	1.37	1.38	9.89	6.75	1.12	8.86	3.87	4.58	9.70	
230	0.00	7.91	8.34	1.61	7.87	9.99	9.08	6.59	3.12	7.54	8.20	1.64	1.74	8.33	4.50	1.16	6.06	3.09	3.43	3.50	9.58	4.47	3.48	2.38	1.37	1.38	9.88	6.74	1.11	8.85	3.86	4.58	9.70	
232	0.00	7.91	8.34	1.61	7.86	9.99	9.07	6.59	3.12	7.54	8.20	1.64	1.74	8.33	4.50	1.16	6.07	3.09	3.43	3.49	9.58	4.47	3.49	2.37	1.37	1.38	9.88	6.74	1.11	8.85	3.86	4.58	9.70	
234	0.00	7.90	8.33	1.62	7.86	9.98	9.08	6.60	3.13	7.53	8.19	1.64	1.73	8.34	4.51	1.17	6.07	3.10	3.42	3.50	9.59	4.48	3.48	2.36	1.36	1.37	9.89	6.73	1.12	8.84	3.87	4.57	9.71	
236	0.00	7.89	8.32	1.61	7.87	10.00	9.10	6.62	3.12	7.51	8.20	1.65	1.75	8.35	4.52	1.18	6.06	3.11	3.41	3.52	9.57	4.49	3.49	2.38	1.38	1.36	9.91	6.75	1.10	8.86	3.86	4.59	9.69	
238	0.00	7.90	8.32	1.61	7.88	10.00	9.10	6.62	3.12	7.52	8.21	1.64	1.75	8.36	4.51	1.18	6.05	3.11	3.40	3.52	9.57	4.50	3.50	2.38	1.37	1.36	9.91	6.74	1.11	8.86	3.85	4.58	9.70	
240	0.00	7.89	8.32	1.62	7.88	10.00	9.11	6.62	3.12	7.52	8.21	1.65	1.75	8.36	4.51	1.17	6.05	3.11	3.40	3.52	9.57	4.50	3.50	2.38	1.37	1.36	9.91	6.74	1.11	8.87	3.85	4.59	9.70	
242	0.00	7.92	8.35	1.64	7.91	10.00	9.08	6.65	3.10	7.49	8.19	1.62	1.72	8.39	4.54	1.14	6.02	3.08	3.37	3.55	9.59	4.47	3.53	2.35	1.39	1.39	9.94	6.77	1.13	8.90	3.87	4.61	9.67	
244	0.00	7.92	8.34	1.64	7.90	10.00	9.07	6.66	3.09	7.48	8.19	1.61	1.72	8.39	4.54	1.14	6.03	3.09	3.37	3.55	9.59	4.48	3.52	2.35	1.39	1.39	9.93	6.77	1.14	8.89	3.88	4.62	9.68	
246	0.00	7.93	8.34	1.64	7.90	9.99	9.07	6.66	3.09	7.48	8.19	1.62	1.72	8.39	4.55	1.14	6.03	3.09	3.38	3.55	9.59	4.48	3.53	2.35	1.39	1.39	9.93	6.77	1.14	8.89	3.88	4.62	9.68	
248	0.00	7.92	8.33	1.63	7.89	9.98	9.06	6.65	3.08	7.49	8.20	1.63	1.73	8.40	4.54	1.13	6.04	3.08	3.37	3.56	9.60	4.49	3.54	2.34	1.38	1.40	9.94	6.76	1.15	8.90	3.87	4.61	9.67	
250	0.00	7.92	8.34	1.63	7.90	9.98	9.07	6.64	3.09	7.49	8.21	1.63	1.73	8.41	4.53	1.13	6.04	3.09	3.36	3.57	9.61	4.48	3.54	2.34	1.38	1.41	9.95	6.77	1.15	8.91	3.88	4.60	9.67	
252	0.00	7.91	8.34	1.64	7.90	9.97	9.06	6.65	3.08	7.48	8.21	1.64	1.74	8.41	4.52	1.13	6.03	3.08	3.35	3.58	9.61	4.47	3.55	2.35	1.38	1.41	9.95	6.76	1.16	8.90	3.87	4.61	9.68	
254	0.00	7.92	8.35	1.65	7.90	9.98	9.05	6.66	3.07	7.48	8.21	1.64	1.73	8.41	4.53	1.13	6.03	3.07	3.35	3.58	9.62	4.47	3.54	2.34	1.39	1.41	9.95	6.77	1.16	8.90	3.86	4.60	9.69	
256	0.00	7.92	8.35	1.65	7.90	9.98	9.05	6.66	3.07	7.48	8.21	1.64	1.73	8.41	4.53	1.13	6.03	3.07	3.35	3.58	9.62	4.47	3.54	2.34	1.39	1.41	9.95	6.77	1.15	8.90	3.86	4.60	9.68	
258	0.00	7.92	8.35	1.65	7.90	9.98	9.05	6.66	3.07	7.48	8.21	1.64	1.74	8.41	4.53	1.13	6.03	3.07	3.35	3.58	9.62	4.47	3.54	2.34	1.39	1.41	9.95	6.77	1.15	8.90	3.86	4.60	9.68	
260	0.00	7.92	8.35	1.64	7.90	9.98	9.06	6.66	3.07	7.47	8.21	1.64	1.73	8.41	4.53	1.13	6.03	3.07	3.35	3.58	9.62	4.46	3.55	2.34	1.39	1.41	9.95	6.77	1.16	8.91	3.87	4.60	9.69	
262	0.00	7.92	8.35	1.64	7.90	9.97	9.06	6.66	3.07	7.48	8.21	1.64	1.73	8.41	4.53	1.13	6.03	3.07	3.35	3.58	9.62	4.47	3.55	2.34	1.39	1.41	9.95	6.77	1.16	8.91	3.86	4.60	9.69	
264	0.00	7.92	8.34	1.64	7.90	9.98	9.05	6.66	3.07	7.47	8.21	1.64	1.74	8.41	4.52	1.13	6.03	3.07	3.35	3.58	9.62	4.47	3.54	2.34	1.39	1.41	9.95	6.77	1.16	8.91	3.86	4.61	9.69	
266	0.00	7.91	8.35	1.64	7.90	9.98	9.05	6.66	3.07	7.47	8.21	1.64	1.74	8.41	4.52	1.13	6.03	3.07	3.35	3.58	9.62	4.47	3.54	2.34	1.39	1.41	9.95	6.77	1.16	8.91	3.86	4.60	9.69	
268	0.00	7.91	8.34	1.64	7.90	9.98	9.06	6.66	3.07	7.47	8.21	1.64	1.73	8.41	4.52	1.13	6.03	3.06	3.35	3.57	9.61	4.46	3.54	2.34	1.38	1.41	9.95	6.77	1.16	8.91	3.86	4.61	9.69	
270	0.00	7.90	8.36	1.63	7.89	10.00	9.04	6.68	3.06	7.45	8.19	1.62	1.75	8.43	4.50	1.14	6.01	3.08	3.34	3.56	9.63	4.48	3.56	2.36	1.40	1.42	9.93	6.79	1.18	8.89	3.88	4.62	9.71	
272	0.00	7.91	8.34	1.65	7.87	10.00	9.02	6.70	3.08	7.43	8.21	1.64	1.73	8.41	4.48	1.12	6.03	3.06	3.32	3.58	9.61	4.46	3.58	2.38	1.38	1.44	9.91	6.81	1.16	8.91	3.86	4.64	9.69	
274	0.00	7.90	8.35	1.66	7.88	9.99	9.01	6.68	3.06	7.45	8.20	1.66	1.75	8.39	4.47	1.11	6.05	3.08	3.30	3.59	9.60	4.48	3.56	2.36	1.40	1.43	9.90	6.82	1.14	8.92	3.84	4.63	9.70	
276	0.00	7.89	8.36	1.65	7.88	9.99	9.00	6.68	3.06	7.45	8.19	1.66	1.75	8.39	4.46	1.10	6.04	3.08	3.31	3.60	9.59	4.48	3.57	2.36	1.40	1.43	9.90	6.83	1.15	8.93	3.84	4.62	9.71	
278	0.00	7.88	8.38	1.64	7.86	9.97	9.02	6.66	3.07	7.44	8.18	1.68	1.73	8.40	4.48	1.12	6.06	3.06	3.33	3.58	9.61	4.46	3.59	2.34	1.42	1.42	9.92	6.85	1.13	8.95	3.82	4.64	9.69	
280	0.00	7.87	8.38	1.64	7.85	9.97	9.01	6.66	3.07	7.43	8.18	1.68	1.73	8.40	4.48	1.12	6.06	3.06	3.32	3.58	9.61	4.46	3.59	2.34	1.42	1.41	9.92	6.85	1.13	8.94	3.82	4.64	9.68	
282	0.00	7.87	8.39	1.65	7.86	9.98	9.01	6.66	3.06	7.43	8.17	1.68	1.74	8.39	4.47	1.13	6.06	3.05	3.33	3.58	9.61	4.45	3.60	2.34	1.41	1.41	9.92	6.84	1.12	8.94	3.81	4.64	9.68	
284	0.00	7.86	8.39	1.64	7.86	9.97	9.00	6.65	3.07	7.42	8.17	1.68	1.73	8.39	4.47	1.13	6.07	3.06	3.32	3.58	9.61	4.46	3.59	2.34	1.40	1.40	9.92	6.84	1.13	8.94	3.81	4.65	9.68	
286	0.00	7.85	8.38	1.66	7.87	9.96	8.99	6.66	3.08	7.44	8.18	1.70	1.72	8.40	4.48	1.12	6.08	3.05	3.34	3.56	9.60	4.45	3.61	2.35	1.42	1.39	9.93	6.83	1.14	8.95	3.82	4.66	9.67	
288	0.00	7.84	8.37	1.65	7.88	9.95	8.98	6.67	3.09	7.44	8.17	1.70	1.73	8.39	4.49	1.13	6.07	3.04	3.35	3.57	9.59	4.44	3.61	2.34	1.43	1.38	9.94	6.83	1.15	8.94	3.81	4.67	9.66	
290	0.00	7.84	8.37	1.65	7.88	9.95	8.98	6.67	3.09	7.45	8.17	1.71	1.73	8.39	4.49	1.13	6.07	3.04	3.34	3.57	9.59	4.44	3.62	2.35	1.43	1.38	9.94	6.83	1.15	8.95	3.81	4.67	9.66	
292	0.00	7.83	8.36	1.63	7.87	9.96	8.99	6.68	3.08	7.44	8.18	1.72	1.74	8.40	4.48	1.14	6.06	3.05	3.33	3.56	9.60	4.42	3.63	2.33	1.44	1.39	9.93	6.84	1.16	8.96	3.80	4.68	9.65	
294	0.00	7.84	8.37	1.62	7.88	9.94	9.01	6.67	3.10	7.45	8.17	1.73	1.75	8.39	4.46	1.16	6.04	3.06	3.32	3.58	9.58	4.41	3.61	2.35	1.45	1.40	9.91	6.86	1.18	8.94	3.79	4.70	9.63	
296	0.00	7.84	8.37	1.62	7.89	9.95	9.00	6.66	3.10	7.45	8.16	1.74	1.75	8.39	4.47	1.15	6.04	3.06	3.31	3.57	9.59	4.41	3.61	2.35	1.45	1.40	9.91	6.86	1.17	8.94	3.79	4.69	9.63	
298	0.00	7.87	8.34	1.60	7.92	9.98	8.98	6.69	3.13	7.42	8.19	1.76	1.72	8.37	4.49	1.13	6.07	3.03	3.29	3.55	9.61	4.44	3.58	2.33	1.48	1.43	9.88	6.84	1.20	8.91	3.76	4.72	9.66	
300	0.00	7.86	8.33	1.61	7.91	9.97	8.99	6.68	3.13	7.41	8.18	1.77	1.73	8.36	4.49	1.12	6.07	3.04	3.28	3.55	9.62	4.43	3.59	2.33	1.48	1.42	9.89	6.84	1.19	8.92	3.76	4.71	9.66	
302	0.00	7.87	8.32	1.62	7.92	9.96	8.97	6.67	3.12	7.40	8.19	1.76	1.72	8.35	4.48	1.11	6.08	3.03	3.29	3.54	9.61	4.44	3.58	2.35	1.47	1.43	9.88	6.86	1.18	8.91	3.77	4.72	9.67	
304	0.00	7.87	8.32	1.62	7.92	9.96	8.97	6.67	3.12	7.40	8.19	1.76	1.72	8.35	4.48	1.11	6.08	3.03	3.29	3.54	9.61	4.44	3.58	2.34	1.47	1.43	9.88	6.85	1.18	8.91	3.77	4.72	9.67	
306	0.00	7.88	8.32	1.61	7.93	9.97	8.97	6.68	3.11	7.41	8.18	1.77	1.73	8.34	4.49	1.10	6.08	3.04	3.30	3.53	9.60	4.45	3.59	2.35	1.47	1.44	9.89	6.85	1.19	8.92	3.76	4.73	9.66	
308	0.00	7.87	8.33	1.60	7.94	9.98	8.95	6.67	3.13	7.42	8.19	1.76	1.74	8.33	4.47	1.11	6.09	3.03	3.29	3.54	9.59	4.44	3.60	2.37	1.48	1.45	9.90	6.86	1.18	8.91	3.75	4.74	9.68	
310	0.00	7.88	8.34	1.58	7.95	9.99	8.94	6.66	3.14	7.43	8.18	1.74	1.75	8.31	4.46	1.12	6.10	3.04	3.30	3.53	9.58	4.43	3.61	2.38	1.49	1.46	9.89	6.87	1.16	8.89	3.76	4.76	9.66	
312	0.00	7.88	8.34	1.58	7.96	9.99	8.94	6.65	3.14	7.44	8.18	1.74	1.75	8.31	4.46	1.13	6.10	3.05	3.30	3.53	9.57	4.42	3.62	2.38	1.49	1.46	9.89	6.87	1.17	8.90	3.76	4.75	9.66	
314	0.00	7.88	8.33	1.57	7.96	9.98	8.94	6.66	3.14	7.45	8.18	1.73	1.76	8.30	4.47	1.12	6.11	3.04	3.31	3.53	9.58	4.42	3.63	2.39	1.50	1.47	9.88	6.88	1.18	8.90	3.76	4.75	9.67	
316	0.00	7.86	8.31	1.55	7.95	9.96	8.93	6.64	3.12	7.46	8.17	1.72	1.77	8.32	4.49	1.10	6.09	3.02	3.32	3.55	9.60	4.43	3.61	2.37	1.49	1.45	9.87	6.90	1.16	8.92	3.75	4.73	9.65	
318	0.00	7.87	8.30	1.54	7.96	9.98	8.94	6.66	3.13	7.45	8.18	1.73	1.76	8.33	4.50	1.09	6.08	3.01	3.34	3.54	9.58	4.42	3.60	2.39	1.47	1.46	9.88	6.91	1.15	8.91	3.76	4.74	9.66	
320	0.00	7.87	8.30	1.54	7.96	9.98	8.94	6.66	3.13	7.45	8.18	1.73	1.76	8.33	4.50	1.09	6.08	3.01	3.34	3.54	9.58	4.42	3.60	2.39	1.47	1.46	9.88	6.91	1.15	8.91	3.76	4.74	9.66	
322	0.00	7.88	8.30	1.53	7.97	9.98	8.95	6.65	3.13	7.46	8.17	1.74	1.75	8.33	4.51	1.08	6.07	3.00	3.34	3.53	9.59	4.43	3.59	2.38	1.48	1.47	9.87	6.90	1.14	8.90	3.75	4.75	9.66	
324	0.00	7.86	8.28	1.55	7.95	9.96	8.97	6.63	3.15	7.48	8.19	1.72	1.77	8.35	4.53	1.06	6.05	2.98	3.32	3.51	9.57	4.41	3.57	2.40	1.46	1.45	9.89	6.92	1.12	8.92	3.77	4.77	9.68	
326	0.00	7.87	8.26	1.57	7.93	9.98	8.98	6.61	3.13	7.49	8.18	1.73	1.79	8.33	4.51	1.08	6.03	3.00	3.31	3.53	9.55	4.42	3.59	2.42	1.44	1.47	9.88	6.94	1.10	8.94	3.79	4.78	9.69	
328	0.00	7.88	8.25	1.57	7.94	9.97	8.99	6.62	3.13	7.50	8.18	1.74	1.80	8.34	4.52	1.09	6.04	2.99	3.30	3.52	9.56	4.42	3.59	2.41	1.45	1.47	9.88	6.95	1.11	8.94	3.80	4.79	9.70	
330	0.00	7.88	8.26	1.57	7.93	9.98	8.98	6.61	3.13	7.50	8.19	1.74	1.80	8.34	4.51	1.08	6.04	3.00	3.30	3.53	9.56	4.42	3.60	2.41	1.44	1.48	9.88	6.95	1.11	8.94	3.80	4.79	9.69	
332	0.00	7.88	8.26	1.57	7.93	9.98	8.98	6.61	3.13	7.50	8.19	1.74	1.80	8.34	4.51	1.08	6.04	3.00	3.30	3.53	9.56	4.42	3.60	2.41	1.44	1.47	9.88	6.95	1.11	8.94	3.80	4.79	9.69	
334	0.00	7.87	8.24	1.56	7.95	9.99	9.00	6.60	3.14	7.52	8.17	1.76	1.78	8.35	4.50	1.10	6.06	3.01	3.31	3.51	9.58	4.40	3.61	2.42	1.46	1.49	9.86	6.93	1.13	8.96	3.78	4.78	9.71	
336	0.00	7.87	8.23	1.55	7.96	9.99	9.01	6.59	3.14	7.51	8.16	1.75	1.78	8.36	4.50	1.09	6.07	3.02	3.31	3.52	9.59	4.40	3.62	2.41	1.45	1.48	9.87	6.94	1.14	8.96	3.78	4.78	9.72	
338	0.00	7.88	8.23	1.54	7.96	9.99	9.00	6.60	3.13	7.52	8.15	1.74	1.77	8.37	4.51	1.08	6.06	3.01	3.32	3.51	9.58	4.39	3.63	2.42	1.44	1.47	9.86	6.93	1.13	8.97	3.77	4.79	9.71	
340	0.00	7.88	8.22	1.54	7.96	9.99	9.00	6.60	3.13	7.52	8.15	1.74	1.77	8.37	4.51	1.08	6.06	3.01	3.31	3.51	9.58	4.39	3.63	2.42	1.44	1.47	9.86	6.93	1.13	8.97	3.77	4.79	9.71	
342	0.00	7.89	8.22	1.55	7.97	9.99	8.99	6.61	3.12	7.51	8.16	1.73	1.76	8.38	4.52	1.09	6.07	3.02	3.31	3.52	9.59	4.40	3.62	2.43	1.45	1.48	9.87	6.92	1.13	8.98	3.77	4.78	9.70	
344	0.00	7.88	8.22	1.54	7.98	9.99	9.00	6.61	3.11	7.50	8.15	1.72	1.75	8.37	4.51	1.08	6.06	3.01	3.31	3.52	9.59	4.39	3.63	2.42	1.44	1.49	9.86	6.93	1.14	8.97	3.78	4.79	9.69	
346	0.00	7.89	8.23	1.54	7.98	10.00	9.00	6.61	3.11	7.50	8.16	1.72	1.76	8.37	4.52	1.08	6.06	3.01	3.31	3.52	9.60	4.39	3.63	2.42	1.45	1.49	9.86	6.93	1.14	8.97	3.79	4.79	9.70	
348	0.00	7.89	8.23	1.54	7.98	10.00	9.00	6.61	3.11	7.50	8.16	1.72	1.76	8.36	4.52	1.08	6.06	3.01	3.31	3.52	9.60	4.39	3.63	2.42	1.45	1.49	9.85	6.93	1.13	8.97	3.79	4.78	9.70	
350	0.00	7.88	8.23	1.54	7.97	9.99	9.00	6.61	3.10	7.50	8.15	1.72	1.76	8.37	4.51	1.08	6.06	3.02	3.30	3.51	9.60	4.39	3.63	2.43	1.45	1.49	9.85	6.92	1.13	8.97	3.78	4.79	9.69	
352	0.00	7.89	8.24	1.55	7.98	10.00	9.01	6.62	3.11	7.51	8.14	1.73	1.75	8.36	4.50	1.07	6.05	3.01	3.29	3.52	9.61	4.38	3.62	2.44	1.44	1.50	9.86	6.91	1.12	8.98	3.77	4.80	9.71	
354	0.00	7.90	8.23	1.55	7.99	10.00	9.01	6.63	3.12	7.52	8.14	1.73	1.75	8.36	4.50	1.08	6.05	3.00	3.29	3.52	9.62	4.37	3.63	2.43	1.44	1.50	9.85	6.92	1.11	8.99	3.77	4.81	9.70	
356	0.00	7.91	8.22	1.54	8.00	9.99	9.02	6.64	3.13	7.50	8.12	1.74	1.73	8.38	4.48	1.09	6.04	2.99	3.30	3.53	9.60	4.36	3.64	2.45	1.45	1.48	9.84	6.91	1.13	9.00	3.75	4.79	9.71	
358	0.00	7.91	8.22	1.54	8.01	9.99	9.02	6.65	3.13	7.51	8.13	1.74	1.73	8.38	4.48	1.09	6.04	2.98	3.30	3.54	9.61	4.36	3.64	2.44	1.45	1.49	9.85	6.90	1.12	9.00	3.75	4.80	9.71	
360	0.00	7.91	8.22	1.54	8.00	9.99	9.03	6.64	3.13	7.50	8.12	1.73	1.73	8.39	4.47	1.09	6.04	2.98	3.31	3.53	9.61	4.36	3.63	2.44	1.44	1.48	9.84	6.91	1.13	9.00	3.75	4.80	9.71	
362	0.00	7.91	8.22	1.54	8.00	9.98	9.02	6.64	3.13	7.51	8.12	1.73	1.73	8.38	4.47	1.09	6.04	2.98	3.31	3.53	9.61	4.36	3.63	2.43	1.44	1.48	9.84	6.91	1.13	9.00	3.75	4.80	9.71	
364	0.00	7.91	8.22	1.54	8.00	9.98	9.03	6.64	3.14	7.50	8.13	1.74	1.74	8.38	4.48	1.09	6.04	2.98	3.31	3.53	9.61	4.36	3.63	2.43	1.44	1.48	9.84	6.91	1.12	8.99	3.76	4.80	9.71	
366	0.00	7.92	8.23	1.55	7.99	9.99	9.03	6.64	3.13	7.50	8.12	1.73	1.74	8.39	4.47	1.09	6.05	2.97	3.30	3.54	9.60	4.35	3.63	2.42	1.45	1.49	9.85	6.90	1.11	8.99	3.76	4.81	9.70	
368	0.00	7.93	8.24	1.56	8.00	10.00	9.04	6.63	3.12	7.50	8.13	1.72	1.75	8.40	4.48	1.10	6.06	2.98	3.31	3.55	9.59	4.36	3.64	2.43	1.46	1.49	9.84	6.89	1.12	9.00	3.75	4.80	9.69	
370	0.00	7.93	8.24	1.55	7.99	10.00	9.05	6.64	3.12	7.51	8.13	1.72	1.75	8.39	4.47	1.10	6.06	2.98	3.30	3.54	9.59	4.36	3.63	2.43	1.45	1.49	9.83	6.89	1.12	8.99	3.76	4.79	9.69	
372	0.00	7.94	8.25	1.54	8.00	10.00	9.06	6.63	3.11	7.50	8.14	1.71	1.74	8.38	4.46	1.11	6.05	2.99	3.31	3.54	9.58	4.37	3.62	2.42	1.44	1.48	9.84	6.88	1.11	9.00	3.75	4.78	9.68	
374	0.00	7.93	8.25	1.55	8.01	10.00	9.05	6.63	3.11	7.50	8.15	1.71	1.74	8.39	4.47	1.10	6.05	2.99	3.31	3.53	9.58	4.37	3.63	2.42	1.44	1.48	9.85	6.88	1.11	9.00	3.75	4.78	9.68	
376	0.00	7.92	8.26	1.55	8.02	10.00	9.04	6.64	3.10	7.51	8.14	1.70	1.75	8.38	4.48	1.09	6.04	2.98	3.32	3.52	9.57	4.36	3.64	2.41	1.43	1.49	9.84	6.87	1.12	9.00	3.76	4.79	9.69	
378	0.00	7.93	8.25	1.55	8.02	10.00	9.05	6.65	3.09	7.50	8.13	1.69	1.75	8.37	4.49	1.09	6.05	2.99	3.33	3.53	9.56	4.35	3.64	2.41	1.44	1.50	9.83	6.88	1.11	8.99	3.75	4.80	9.68	
380	0.00	7.94	8.25	1.54	8.02	10.00	9.05	6.65	3.10	7.50	8.12	1.69	1.75	8.37	4.49	1.09	6.05	2.98	3.33	3.53	9.56	4.34	3.64	2.41	1.44	1.50	9.83	6.88	1.11	8.99	3.76	4.80	9.68	
382	0.00	7.93	8.24	1.54	8.02	10.00	9.05	6.66	3.09	7.50	8.12	1.69	1.75	8.37	4.49	1.09	6.04	2.98	3.34	3.53	9.57	4.34	3.64	2.41	1.44	1.50	9.83	6.88	1.11	8.99	3.76	4.80	9.68	
384	0.00	7.92	8.25	1.55	8.01	10.00	9.04	6.65	3.08	7.50	8.13	1.68	1.76	8.38	4.48	1.08	6.03	2.97	3.34	3.52	9.56	4.33	3.63	2.42	1.43	1.50	9.84	6.87	1.12	9.00	3.77	4.79	9.67	
386	0.00	7.92	8.25	1.55	8.01	10.00	9.04	6.65	3.09	7.50	8.13	1.68	1.76	8.38	4.48	1.08	6.04	2.97	3.34	3.52	9.56	4.33	3.63	2.42	1.43	1.50	9.84	6.87	1.12	9.00	3.77	4.79	9.67	
388	0.00	7.94	8.24	1.53	8.02	10.00	9.02	6.66	3.07	7.49	8.11	1.69	1.75	8.36	4.49	1.10	6.02	2.98	3.33	3.50	9.54	4.32	3.65	2.40	1.42	1.49	9.83	6.88	1.14	8.99	3.78	4.80	9.68	
390	0.00	7.94	8.23	1.54	8.03	10.00	9.03	6.66	3.07	7.49	8.12	1.69	1.75	8.36	4.50	1.10	6.02	2.99	3.33	3.51	9.55	4.32	3.64	2.40	1.42	1.49	9.83	6.89	1.13	8.99	3.78	4.81	9.68	
392	0.00	7.95	8.24	1.54	8.02	9.99	9.03	6.67	3.07	7.49	8.12	1.69	1.76	8.35	4.50	1.10	6.02	2.98	3.33	3.51	9.54	4.32	3.65	2.40	1.42	1.48	9.82	6.89	1.14	8.99	3.78	4.80	9.68	
394	0.00	7.93	8.25	1.55	8.03	10.00	9.05	6.65	3.09	7.50	8.11	1.70	1.74	8.37	4.49	1.11	6.01	2.97	3.31	3.50	9.55	4.30	3.64	2.38	1.43	1.49	9.83	6.91	1.15	8.98	3.80	4.79	9.70	
396	0.00	7.92	8.26	1.54	8.04	9.99	9.05	6.64	3.10	7.49	8.12	1.69	1.74	8.38	4.48	1.12	6.02	2.96	3.30	3.51	9.56	4.31	3.63	2.39	1.44	1.48	9.84	6.90	1.14	8.97	3.79	4.80	9.71	
398	0.00	7.92	8.25	1.54	8.04	10.00	9.06	6.64	3.10	7.48	8.12	1.68	1.73	8.37	4.48	1.11	6.01	2.97	3.31	3.51	9.56	4.31	3.62	2.39	1.43	1.48	9.85	6.89	1.14	8.98	3.78	4.80	9.70	
400	0.00	7.92	8.25	1.54	8.04	10.00	9.06	6.64	3.10	7.49	8.13	1.68	1.73	8.37	4.49	1.11	6.01	2.96	3.31	3.51	9.56	4.31	3.62	2.39	1.43	1.48	9.85	6.89	1.14	8.98	3.78	4.81	9.70	
402	0.00	7.91	8.24	1.53	8.03	9.99	9.07	6.65	3.09	7.48	8.12	1.67	1.74	8.38	4.48	1.10	6.00	2.97	3.32	3.52	9.57	4.32	3.61	2.38	1.44	1.47	9.84	6.90	1.14	8.99	3.77	4.82	9.69	
404	0.00	7.90	8.25	1.54	8.02	10.00	9.08	6.64	3.10	7.47	8.11	1.66	1.74	8.38	4.47	1.09	6.00	2.97	3.32	3.53	9.57	4.32	3.61	2.37	1.45	1.46	9.83	6.89	1.15	8.98	3.78	4.82	9.69	
406	0.00	7.92	8.23	1.56	8.00	10.00	9.10	6.63	3.08	7.45	8.09	1.65	1.73	8.37	4.45	1.08	5.99	2.98	3.31	3.55	9.59	4.30	3.59	2.36	1.47	1.44	9.81	6.91	1.17	8.96	3.76	4.81	9.68	
408	0.00	7.92	8.24	1.56	8.01	10.00	9.10	6.62	3.07	7.46	8.09	1.65	1.72	8.36	4.45	1.08	5.99	2.99	3.30	3.54	9.59	4.31	3.59	2.36	1.46	1.44	9.81	6.90	1.17	8.97	3.76	4.80	9.67	
410	0.00	7.92	8.24	1.56	8.00	9.99	9.10	6.62	3.08	7.45	8.09	1.65	1.72	8.36	4.45	1.08	5.99	2.99	3.30	3.54	9.60	4.31	3.58	2.36	1.46	1.44	9.82	6.90	1.16	8.97	3.76	4.80	9.67	
412	0.00	7.91	8.25	1.55	8.01	9.99	9.11	6.61	3.08	7.45	8.08	1.64	1.71	8.37	4.46	1.09	6.00	2.99	3.29	3.53	9.60	4.32	3.58	2.35	1.45	1.43	9.81	6.89	1.16	8.98	3.77	4.79	9.67	
414	0.00	7.90	8.23	1.56	8.02	10.00	9.10	6.60	3.10	7.46	8.09	1.63	1.72	8.36	4.47	1.08	6.01	2.98	3.31	3.52	9.59	4.30	3.59	2.34	1.47	1.44	9.82	6.91	1.14	8.96	3.76	4.80	9.65	
416	0.00	7.91	8.23	1.56	8.03	10.00	9.09	6.59	3.10	7.47	8.10	1.64	1.73	8.37	4.46	1.08	6.02	2.99	3.30	3.51	9.60	4.30	3.59	2.33	1.46	1.43	9.83	6.91	1.15	8.96	3.75	4.81	9.66	
418	0.00	7.91	8.23	1.56	8.03	10.00	9.09	6.60	3.10	7.46	8.10	1.64	1.73	8.36	4.46	1.09	6.01	2.99	3.30	3.51	9.60	4.29	3.60	2.34	1.46	1.43	9.82	6.92	1.15	8.95	3.75	4.81	9.66	
420	0.00	7.92	8.22	1.57	8.02	9.98	9.10	6.61	3.11	7.45	8.09	1.65	1.71	8.35	4.45	1.07	6.03	3.01	3.28	3.52	9.59	4.28	3.58	2.35	1.47	1.44	9.81	6.93	1.14	8.94	3.74	4.80	9.64	
422	0.00	7.93	8.21	1.57	8.02	9.99	9.11	6.61	3.11	7.46	8.08	1.65	1.71	8.36	4.44	1.07	6.03	3.01	3.29	3.53	9.58	4.28	3.59	2.34	1.48	1.45	9.80	6.94	1.15	8.93	3.73	4.79	9.64	
424	0.00	7.92	8.22	1.57	8.01	9.98	9.10	6.61	3.10	7.46	8.08	1.65	1.71	8.36	4.44	1.07	6.03	3.02	3.30	3.53	9.59	4.27	3.60	2.35	1.48	1.45	9.81	6.93	1.14	8.93	3.73	4.79	9.64	
426	0.00	7.92	8.22	1.57	8.01	9.99	9.10	6.61	3.10	7.46	8.08	1.65	1.72	8.36	4.44	1.07	6.03	3.02	3.30	3.53	9.59	4.27	3.60	2.35	1.48	1.45	9.81	6.93	1.14	8.93	3.72	4.79	9.64	
428	0.00	7.91	8.23	1.58	8.02	9.98	9.11	6.60	3.11	7.45	8.09	1.66	1.73	8.35	4.45	1.08	6.04	3.03	3.29	3.54	9.58	4.28	3.59	2.34	1.49	1.44	9.80	6.92	1.15	8.94	3.72	4.80	9.65	
430	0.00	7.91	8.22	1.59	8.02	9.97	9.11	6.60	3.11	7.45	8.09	1.66	1.73	8.35	4.45	1.08	6.04	3.03	3.29	3.54	9.58	4.28	3.59	2.34	1.49	1.44	9.80	6.92	1.15	8.94	3.72	4.80	9.65	
432	0.00	7.90	8.23	1.58	8.02	9.98	9.12	6.60	3.12	7.44	8.08	1.67	1.72	8.35	4.46	1.07	6.03	3.04	3.29	3.54	9.57	4.27	3.60	2.33	1.48	1.45	9.80	6.91	1.16	8.93	3.71	4.79	9.64	
434	0.00	7.90	8.23	1.57	8.02	9.99	9.11	6.61	3.12	7.44	8.09	1.67	1.71	8.35	4.45	1.07	6.04	3.04	3.30	3.54	9.57	4.27	3.59	2.34	1.48	1.45	9.79	6.91	1.15	8.93	3.71	4.80	9.65	
436	0.00	7.91	8.22	1.57	8.03	9.98	9.12	6.60	3.13	7.43	8.09	1.67	1.71	8.34	4.44	1.08	6.03	3.03	3.30	3.55	9.57	4.27	3.58	2.33	1.47	1.46	9.78	6.90	1.16	8.93	3.71	4.81	9.66	
438	0.00	7.93	8.24	1.59	8.01	9.96	9.10	6.58	3.15	7.41	8.12	1.65	1.69	8.32	4.42	1.10	6.05	3.01	3.28	3.53	9.60	4.30	3.60	2.35	1.45	1.44	9.76	6.88	1.18	8.91	3.73	4.78	9.64	
440	0.00	7.93	8.25	1.60	8.00	9.96	9.09	6.59	3.15	7.40	8.12	1.66	1.69	8.32	4.43	1.10	6.04	3.01	3.28	3.52	9.59	4.29	3.61	2.36	1.45	1.45	9.75	6.89	1.17	8.90	3.72	4.79	9.64	
442	0.00	7.94	8.24	1.61	8.01	9.97	9.10	6.60	3.16	7.39	8.11	1.67	1.70	8.33	4.42	1.09	6.05	3.02	3.27	3.51	9.60	4.28	3.62	2.35	1.44	1.44	9.74	6.90	1.16	8.89	3.71	4.80	9.65	
444	0.00	7.94	8.24	1.60	8.01	9.97	9.10	6.60	3.16	7.39	8.11	1.67	1.70	8.33	4.42	1.10	6.05	3.02	3.27	3.51	9.60	4.28	3.62	2.35	1.44	1.44	9.74	6.90	1.16	8.89	3.71	4.80	9.65	
446	0.00	7.93	8.25	1.59	8.02	9.96	9.11	6.58	3.14	7.40	8.10	1.68	1.69	8.34	4.41	1.08	6.04	3.00	3.25	3.52	9.61	4.29	3.63	2.34	1.43	1.42	9.76	6.91	1.17	8.90	3.72	4.79	9.64	
448	0.00	7.94	8.26	1.59	8.01	9.96	9.12	6.58	3.14	7.41	8.09	1.69	1.70	8.33	4.40	1.08	6.03	3.01	3.25	3.51	9.62	4.28	3.63	2.34	1.44	1.43	9.75	6.90	1.17	8.91	3.73	4.78	9.63	
450	0.00	7.93	8.25	1.58	8.02	9.95	9.12	6.58	3.13	7.40	8.09	1.69	1.69	8.34	4.41	1.08	6.03	3.02	3.25	3.51	9.61	4.29	3.63	2.35	1.44	1.43	9.74	6.91	1.16	8.90	3.74	4.79	9.64	
452	0.00	7.93	8.25	1.58	8.02	9.95	9.13	6.59	3.14	7.40	8.09	1.69	1.69	8.33	4.41	1.09	6.02	3.02	3.25	3.50	9.61	4.29	3.63	2.35	1.45	1.42	9.75	6.90	1.16	8.90	3.73	4.79	9.63	
454	0.00	7.93	8.25	1.57	8.02	9.96	9.13	6.58	3.14	7.40	8.09	1.69	1.69	8.33	4.41	1.09	6.03	3.02	3.25	3.50	9.61	4.29	3.63	2.34	1.45	1.42	9.75	6.91	1.16	8.90	3.73	4.79	9.63	
456	0.00	7.94	8.26	1.58	8.02	9.95	9.12	6.59	3.13	7.41	8.09	1.68	1.69	8.33	4.41	1.08	6.02	3.01	3.25	3.51	9.60	4.28	3.63	2.35	1.46	1.42	9.76	6.91	1.15	8.90	3.73	4.79	9.64	
458	0.00	7.93	8.27	1.57	8.01	9.94	9.11	6.60	3.12	7.42	8.08	1.69	1.68	8.34	4.40	1.07	6.03	3.00	3.24	3.52	9.61	4.29	3.62	2.34	1.44	1.41	9.77	6.92	1.16	8.89	3.74	4.80	9.65	
460	0.00	7.93	8.27	1.57	8.01	9.94	9.11	6.60	3.12	7.42	8.08	1.69	1.67	8.34	4.39	1.07	6.03	3.01	3.23	3.52	9.61	4.29	3.62	2.33	1.44	1.40	9.76	6.92	1.16	8.89	3.74	4.79	9.65	
462	0.00	7.93	8.27	1.57	8.01	9.94	9.11	6.60	3.12	7.41	8.08	1.69	1.67	8.34	4.39	1.08	6.03	3.01	3.23	3.52	9.61	4.29	3.62	2.33	1.44	1.40	9.76	6.92	1.16	8.89	3.74	4.79	9.65	
464	0.00	7.93	8.27	1.57	8.01	9.94	9.11	6.60	3.12	7.41	8.08	1.69	1.67	8.34	4.39	1.08	6.03	3.01	3.23	3.52	9.61	4.29	3.62	2.33	1.44	1.40	9.76	6.92	1.16	8.89	3.74	4.79	9.65	
466	0.00	7.92	8.26	1.58	8.01	9.94	9.12	6.60	3.13	7.42	8.08	1.70	1.68	8.33	4.39	1.07	6.02	3.01	3.24	3.53	9.60	4.29	3.63	2.33	1.45	1.40	9.76	6.93	1.15	8.90	3.75	4.80	9.64	
468	0.00	7.93	8.27	1.57	8.01	9.94	9.12	6.60	3.13	7.42	8.08	1.70	1.68	8.33	4.39	1.07	6.03	3.01	3.24	3.53	9.60	4.28	3.63	2.33	1.45	1.40	9.76	6.93	1.15	8.90	3.75	4.80	9.65	
470	0.00	7.92	8.28	1.58	8.00	9.95	9.11	6.59	3.12	7.41	8.09	1.69	1.67	8.34	4.40	1.08	6.02	3.02	3.25	3.52	9.59	4.28	3.64	2.34	1.44	1.39	9.77	6.92	1.14	8.91	3.76	4.79	9.64	
472	0.00	7.91	8.29	1.57	8.01	9.96	9.12	6.58	3.11	7.40	8.08	1.68	1.68	8.33	4.41	1.07	6.03	3.03	3.24	3.53	9.60	4.26	3.65	2.35	1.45	1.40	9.76	6.91	1.15	8.92	3.77	4.78	9.63	
474	0.00	7.92	8.30	1.58	8.02	9.95	9.11	6.59	3.12	7.41	8.09	1.69	1.67	8.32	4.42	1.06	6.02	3.04	3.23	3.54	9.59	4.25	3.64	2.34	1.46	1.41	9.77	6.90	1.14	8.93	3.76	4.79	9.64	
476	0.00	7.92	8.29	1.58	8.03	9.96	9.11	6.60	3.12	7.42	8.09	1.69	1.68	8.32	4.43	1.05	6.02	3.04	3.22	3.54	9.60	4.25	3.64	2.34	1.47	1.42	9.77	6.90	1.15	8.93	3.76	4.78	9.64	
478	0.00	7.93	8.31	1.57	8.02	9.97	9.12	6.59	3.13	7.40	8.08	1.70	1.66	8.30	4.44	1.06	6.03	3.05	3.23	3.56	9.61	4.26	3.63	2.33	1.48	1.43	9.76	6.89	1.13	8.92	3.77	4.80	9.63	
480	0.00	7.94	8.30	1.56	8.01	9.96	9.13	6.59	3.14	7.40	8.07	1.71	1.67	8.31	4.44	1.06	6.04	3.06	3.23	3.56	9.62	4.25	3.64	2.33	1.47	1.44	9.75	6.89	1.14	8.93	3.77	4.79	9.62	
482	0.00	7.94	8.30	1.56	8.01	9.96	9.13	6.59	3.14	7.40	8.07	1.71	1.67	8.31	4.44	1.06	6.04	3.06	3.23	3.56	9.62	4.25	3.64	2.32	1.47	1.44	9.75	6.89	1.14	8.93	3.77	4.79	9.62	
484	0.00	7.95	8.29	1.55	8.00	9.95	9.13	6.60	3.15	7.40	8.08	1.70	1.68	8.30	4.44	1.06	6.03	3.06	3.23	3.57	9.61	4.25	3.63	2.32	1.46	1.43	9.75	6.89	1.15	8.92	3.76	4.78	9.63	
486	0.00	7.96	8.30	1.54	7.99	9.97	9.12	6.61	3.14	7.39	8.09	1.69	1.67	8.31	4.45	1.07	6.02	3.05	3.22	3.58	9.60	4.26	3.64	2.33	1.45	1.44	9.76	6.90	1.14	8.91	3.77	4.77	9.62	
488	0.00	7.95	8.30	1.55	7.99	9.97	9.13	6.61	3.13	7.40	8.09	1.70	1.67	8.32	4.45	1.07	6.02	3.05	3.23	3.58	9.59	4.25	3.65	2.32	1.45	1.45	9.76	6.90	1.14	8.90	3.77	4.77	9.61	
490	0.00	7.94	8.31	1.56	8.00	9.95	9.14	6.59	3.12	7.38	8.08	1.71	1.69	8.30	4.47	1.05	6.01	3.06	3.21	3.56	9.61	4.27	3.66	2.31	1.43	1.43	9.78	6.92	1.12	8.92	3.75	4.75	9.60	
492	0.00	7.93	8.30	1.55	8.01	9.94	9.13	6.58	3.10	7.39	8.09	1.70	1.67	8.29	4.46	1.07	6.02	3.05	3.22	3.55	9.62	4.28	3.65	2.32	1.42	1.44	9.79	6.93	1.14	8.91	3.74	4.74	9.61	
494	0.00	7.93	8.30	1.54	8.01	9.94	9.14	6.57	3.10	7.40	8.09	1.69	1.67	8.30	4.46	1.06	6.02	3.06	3.23	3.56	9.63	4.29	3.64	2.32	1.41	1.44	9.80	6.92	1.14	8.90	3.74	4.74	9.62	
496	0.00	7.93	8.30	1.54	8.01	9.94	9.14	6.57	3.10	7.40	8.09	1.69	1.67	8.30	4.46	1.06	6.02	3.06	3.23	3.56	9.63	4.29	3.64	2.32	1.41	1.44	9.80	6.92	1.14	8.90	3.74	4.74	9.62	
498	0.00	7.92	8.29	1.54	8.00	9.94	9.14	6.58	3.09	7.41	8.08	1.70	1.68	8.29	4.45	1.05	6.01	3.06	3.24	3.56	9.62	4.28	3.65	2.31	1.41	1.45	9.81	6.93	1.15	8.91	3.75	4.75	9.61	
500	0.00	7.92	8.29	1.54	8.00	9.95	9.14	6.59	3.09	7.40	8.07	1.71	1.67	8.29	4.45	1.06	6.00	3.07	3.24	3.56	9.62	4.28	3.66	2.31	1.40	1.45	9.81	6.94	1.16	8.91	3.76	4.76	9.60	


==> results/delay/averaged_results_AC_ATWT.dat <==
# 0
0 0
16 0
32 1.10833
48 2.28687
64 3.41663
80 4.41836
96 5.07825
112 6.2197
128 7.3038
144 8.62025
160 10.0259
176 11.0793
192 12.2885
208 13.2344
224 13.9428
240 14.9847
256 16.3283
272 17.5293
288 18.5481
304 19.4917
320 20.7748
336 22.0177
352 23.3768
368 24.4859
384 25.7566
400 26.9633
416 28.1291
432 29.1926
448 30.4005
464 31.6206
480 32.9261
496 34.0266
512 35.1132
528 36.3302
544 37.3096
560 38.3646
576 39.574
592 40.6469
608 41.7729
624 42.8411
640 44.0977
656 45.2973
672 46.7587
688 47.9029
704 49.0562
720 50.188
736 51.3485
752 52.5665
768 53.6755
784 54.88
800 56.0195
816 57.3575
832 58.2855
848 59.6575
864 60.8985
880 61.822
896 63.0745
912 64.2605
928 65.478
944 66.641
960 67.92
976 68.905
992 70.037
1008 71.4255
1024 72.441
1040 73.6715
1056 74.9465
1072 76.1815
1088 77.4285
1104 78.5185
1120 79.532
1136 80.7175
1152 81.8895
1168 83.229
1184 84.251
1200 85.3935
1216 86.598
1232 87.8175
1248 89.163
1264 90.525
1280 91.681
1296 92.889
1312 94.1135
1328 95.166
1344 96.3575
1360 97.6265
1376 98.813
1392 100.141
1408 101.475
1424 102.737
1440 104.05
1456 105.184
1472 106.69
1488 107.688
1504 108.737
1520 110.045
1536 111.356
1552 112.513
1568 113.751
1584 114.931
1600 116.111
1616 117.388
1632 118.778
1648 120.152
1664 121.621
1680 122.953
1696 124.114
1712 125.352
1728 126.801
1744 128.238
1760 129.18
1776 130.695
1792 132.036
1808 133.282
1824 134.214
1840 135.419
1856 136.588
1872 137.816
1888 139.006
1904 140.193
1920 141.222
1936 142.433
1952 143.682
1968 145.041
1984 146.089
2000 147.218
2016 148.484
2032 149.767
2048 150.98
2064 152.083
2080 153.133
2096 154.354
2112 155.619
2128 156.923
2144 158.167
2160 159.639
2176 160.925
2192 162.032
2208 163.501
2224 164.839
2240 165.98
2256 167.076
2272 168.132
2288 169.688
2304 170.892
2320 171.983
2336 173.272
2352 174.665
2368 175.878
2384 177.091
2400 178.359
2416 179.591
2432 180.546
2448 181.903
2464 182.947
2480 184.234
2496 185.436
2512 186.619
2528 187.726
2544 188.973
2560 190.359
2576 191.78
2592 193.299
2608 194.611
2624 195.95
2640 197.149
2656 198.336
2672 199.677
2688 200.613
2704 201.76
2720 203.292
2736 204.625
2752 205.922
2768 207.007
2784 208.141
2800 209.405
2816 210.791
2832 211.924
2848 212.946
2864 214.218
2880 215.613
2896 216.851
2912 218.208
2928 219.295
2944 220.445
2960 221.553
2976 222.763
2992 223.978
3008 225
3024 226.056
3040 227.298
3056 228.536
3072 229.688
3088 231.055
3104 232.056
3120 233.298
3136 234.434
3152 235.885
3168 237.178
3184 238.272
3200 239.409
3216 240.376
3232 241.321
3248 242.371
3264 243.63
3280 245.052
3296 246.068
3312 247.025
3328 248.205
3344 249.501
3360 250.73
3376 251.707
3392 252.997
3408 254.255
3424 255.541
3440 257.058
3456 258.478
3472 259.531
3488 260.535
3504 261.589
3520 262.721
3536 264.01
3552 265.263
3568 266.431
3584 267.552
3600 268.73
3616 269.906
3632 271.317
3648 272.424
3664 273.686
3680 274.899
3696 276.072
3712 277.192
3728 278.27
3744 279.247
3760 280.37
3776 281.471
3792 282.577
3808 283.76
3824 284.856
3840 285.966
3856 287.016
3872 288.203
3888 289.207
3904 290.269
3920 291.128
3936 291.731
3952 292.805
3968 293.869
3984 294.669
4000 295.993
4016 297.051
4032 297.954
4048 298.958
4064 299.907
4080 300.904
4096 302.155
4112 303.186
4128 304.014
4144 305.285
4160 306.32
4176 307.222
4192 308.019
4208 308.834
4224 309.891
4240 310.569
4256 311.428
4272 312.399
4288 313.481
4304 314.207
4320 315.092
4336 316.089
4352 316.995
4368 318.056
4384 318.995
4400 319.912
4416 320.735
4432 321.624
4448 322.293
4464 323.051
4480 323.916
4496 324.649
4512 325.412
4528 326.172
4544 326.879
4560 327.413
4576 328.183
4592 329.079
4608 330.164
4624 330.924
4640 331.495
4656 332.38
4672 333.18
4688 333.951
4704 334.649
4720 335.646
4736 336.492
4752 337.194
4768 337.862
4784 338.645
4800 339.477
4816 340.287
4832 341.156
4848 341.952
4864 342.936
4880 343.813
4896 344.611
4912 345.431
4928 346.315
4944 347.101
4960 347.917
4976 348.623
4992 349.38
5008 350.37
5024 351.193
5040 352.113
5056 353.157
5072 354.075
5088 354.633
5104 355.541
5120 356.345
5136 357.249
5152 358.175
5168 359.153
5184 359.964
5200 360.76
5216 361.51
5232 362.349
5248 363.249
5264 364.124
5280 365.014
5296 365.996
5312 366.801
5328 367.712
5344 368.726
5360 369.682
5376 370.566
5392 371.621
5408 372.51
5424 373.465
5440 374.355
5456 375.252
5472 376.376
5488 377.178
5504 378.134
5520 378.981
5536 379.874
5552 380.627
5568 381.647
5584 382.51
5600 383.328
5616 384.215
5632 385.145
5648 386.005
5664 386.826
5680 387.709
5696 388.492
5712 389.135
5728 389.82
5744 390.388
5760 391.308
5776 391.989
5792 392.784
5808 393.462
5824 394.164
5840 394.965
5856 395.602
5872 396.199
5888 396.803
5904 397.479
5920 398.175
5936 398.692
5952 399.397
5968 400.08
5984 400.615
6000 401.301
6016 401.993
6032 402.786
6048 403.572
6064 404.287
6080 404.941
6096 405.554
6112 406.336
6128 407.112
6144 407.999
6160 408.935
6176 409.569
6192 410.402
6208 411.285
6224 412.184
6240 413.199
6256 414.052
6272 414.839
6288 415.799
6304 416.692
6320 417.557
6336 418.452
6352 419.209
6368 419.931
6384 420.435
6400 421.218
6416 421.986
6432 423.131
6448 424.005
6464 424.853
6480 425.621
6496 426.423
6512 427.186
6528 427.96
6544 428.8
6560 429.436
6576 430.355
6592 431.102
6608 431.85
6624 432.727
6640 433.447
6656 434.177
6672 434.986
6688 435.844
6704 436.54
6720 437.216
6736 438.027
6752 438.973
6768 439.673
6784 440.422
6800 441.132
6816 441.837
6832 442.579
6848 443.398
6864 444.047
6880 444.712
6896 445.364
6912 446.102
6928 446.934
6944 447.683
6960 448.441
6976 449.175
6992 449.779
7008 450.519
7024 451.131
7040 451.944
7056 452.616
7072 453.348
7088 454.067
7104 454.823
7120 455.533
7136 456.242
7152 457.012
7168 457.622
7184 458.478
7200 459.102
7216 459.781
7232 460.624
7248 461.356
7264 462.047
7280 462.781
7296 463.601
7312 464.504
7328 465.252
7344 465.985
7360 466.641
7376 467.448
7392 468.227
7408 469.033
7424 469.711
7440 470.505
7456 471.151
7472 471.788
7488 472.534
7504 473.261
7520 474.115
7536 474.712
7552 475.314
7568 476.052
7584 476.671
7600 477.391
7616 478.022
7632 478.983
7648 479.786
7664 480.534
7680 481.081
7696 481.906
7712 482.51
7728 483.19
7744 483.749
7760 484.654
7776 485.346
7792 485.997
7808 486.685
7824 487.339
7840 488
7856 488.615
7872 489.298
7888 489.846
7904 490.469
7920 491.02
7936 491.75
7952 492.519
7968 493.297
7984 493.91
8000 495.017
8016 495.636
8032 496.442
8048 497.188
8064 497.855
8080 498.561
8096 499.303
8112 500.14
8128 501.005
8144 501.76
8160 502.675
8176 503.345
8192 504.265
8208 505.04
8224 505.905
8240 506.44
8256 507.01
8272 507.805
8288 508.41
8304 509.035
8320 509.61
8336 510.255
8352 510.97
8368 511.685
8384 512.505
8400 513.09
8416 513.565
8432 514.315
8448 514.91
8464 515.44
8480 515.965
8496 516.6
8512 517.185
8528 517.82
8544 518.48
8560 519.06
8576 519.695
8592 520.325
8608 520.985
8624 521.45
8640 522.06
8656 522.785
8672 523.555
8688 524.23
8704 524.96
8720 525.445
8736 526.08
8752 526.665
8768 527.3
8784 527.9
8800 528.535
8816 529.215
8832 529.77
8848 530.295
8864 530.62
8880 531.21
8896 531.725
8912 532.23
8928 532.78
8944 533.215
8960 533.865
8976 534.31
8992 534.815
9008 535.31
9024 535.875
9040 536.185
9056 536.85
9072 537.21
9088 537.69
9104 538.06
9120 538.8
9136 539.33
9152 539.75
9168 540.27
9184 540.685
9200 541.115
9216 541.57
9232 542.01
9248 542.545
9264 542.935
9280 543.49
9296 544.105
9312 544.545
9328 544.925
9344 545.3
9360 545.615
9376 545.82
9392 546.23
9408 546.49
9424 546.82
9440 547.275
9456 547.625
9472 548.02
9488 548.505
9504 548.95
9520 549.3
9536 549.62
9552 550.155
9568 550.5
9584 550.925
9600 551.28
9616 551.635
9632 552.085
9648 552.435
9664 552.88
9680 553.24
9696 553.595
9712 553.9
9728 554.185
9744 554.745
9760 555.21
9776 555.66
9792 555.985
9808 556.34
9824 556.75
9840 557.18
9856 557.56
9872 557.92
9888 558.38
9904 558.815
9920 558.93
9936 559.125
9952 559.29
9968 559.735
9984 560.18


==> results/delay/averaged_results_RS_AC_ATWT.dat <==
# 0
0 0
16 0
32 1.3
48 2.892
64 4.16906
80 5.30655
96 6.4061
112 7.9436
128 9.58005
144 11.0122
160 12.1827
176 13.513
192 15.1601
208 16.5639
224 18.1076
240 19.8192
256 21.1344
272 22.4216
288 23.5292
304 24.5687
320 25.5768
336 26.6684
352 27.6807
368 28.8529
384 30.1431
400 31.2736
416 32.4787
432 34.0632
448 35.465
464 36.9858
480 38.3058
496 39.7041
512 40.5953
528 41.8561
544 42.8473
560 43.8611
576 45.1548
592 46.0202
608 47.1923
624 47.9892
640 48.9513
656 50.0075
672 51.048
688 52.2915
704 53.433
720 54.4645
736 55.4625
752 56.7995
768 57.73
784 58.7695
800 59.6945
816 60.6195
832 61.5575
848 62.5985
864 64.1785
880 65.2825
896 66.682
912 67.8205
928 69.053
944 70.4995
960 71.861
976 72.8485
992 74.3725
1008 75.742
1024 77.0185
1040 78.127
1056 79.3525
1072 80.5875
1088 81.685
1104 83.0245
1120 84.025
1136 85.0305
1152 86.0825
1168 87.101
1184 88.407
1200 89.6375
1216 90.452
1232 91.593
1248 92.9295
1264 94.059
1280 95.454
1296 96.6405
1312 98.2075
1328 99.4815
1344 100.635
1360 101.83
1376 103.434
1392 104.759
1408 106.677
1424 108.602
1440 110.385
1456 111.91
1472 113.439
1488 114.851
1504 116.317
1520 117.998
1536 119.331
1552 120.966
1568 121.989
1584 123.728
1600 125.423
1616 126.446
1632 127.792
1648 129.316
1664 130.794
1680 132.266
1696 133.846
1712 135.049
1728 136.711
1744 138.81
1760 141.105
1776 143.282
1792 144.526
1808 145.896
1824 147.169
1840 149.029
1856 150.425
1872 151.917
1888 153.71
1904 155.724
1920 157.611
1936 159.095
1952 160.743
1968 162.459
1984 163.306
2000 165.052
2016 166.224
2032 167.554
2048 169.541
2064 171.482
2080 173.052
2096 174.397
2112 175.52
2128 177.351
2144 178.691
2160 179.965
2176 181.381
2192 183.378
2208 185.364
2224 187.132
2240 188.767
2256 190.018
2272 191.261
2288 192.458
2304 194.172
2320 196.103
2336 197.589
2352 199.309
2368 200.353
2384 201.882
2400 202.827
2416 204.555
2432 205.922
2448 207.54
2464 210.032
2480 212.341
2496 214.333
2512 215.442
2528 216.945
2544 218.695
2560 219.826
2576 221.267
2592 223.021
2608 224.63
2624 226.127
2640 227.682
2656 229.332
2672 230.697
2688 231.539
2704 232.895
2720 234.825
2736 236.555
2752 238.133
2768 239.442
2784 241.892
2800 243.762
2816 245.71
2832 247.912
2848 249.551
2864 251.021
2880 253.298
2896 254.941
2912 256.186
2928 257.775
2944 258.851
2960 260.424
2976 261.682
2992 263.438
3008 264.567
3024 266.381
3040 267.502
3056 268.921
3072 269.882
3088 270.916
3104 271.901
3120 273.527
3136 274.75
3152 275.84
3168 277.186
3184 277.654
3200 278.168
3216 278.902
3232 279.739
3248 280.766
3264 281.401
3280 282.308
3296 283.722
3312 284.266
3328 285.955
3344 287.345
3360 288.06
3376 289.128
3392 289.635
3408 290.58
3424 291.413
3440 292.164
3456 293.111
3472 293.815
3488 294.561
3504 295.279
3520 296.163
3536 296.946
3552 297.514
3568 298.56
3584 299.376
3600 300.362
3616 301.317
3632 302.272
3648 303.173
3664 304.185
3680 304.767
3696 305.143
3712 306.214
3728 307.444
3744 308.68
3760 309.558
3776 310.638
3792 311.503
3808 312.486
3824 313.085
3840 314.053
3856 314.891
3872 315.955
3888 316.834
3904 317.703
3920 318.335
3936 318.734
3952 319.55
3968 320.788
3984 321.386
4000 322.441
4016 322.952
4032 323.576
4048 324.466
4064 325.093
4080 326.067
4096 326.894
4112 327.655
4128 328.961
4144 330.406
4160 331.168
4176 331.779
4192 332.361
4208 333.523
4224 335.122
4240 335.855
4256 336.477
4272 337.116
4288 337.638
4304 338.12
4320 338.671
4336 339.287
4352 340.227
4368 341.087
4384 341.724
4400 342.722
4416 343.471
4432 344.177
4448 344.531
4464 345.068
4480 345.863
4496 346.699
4512 347.526
4528 348.438
4544 349.221
4560 350.049
4576 350.685
4592 351.472
4608 351.89
4624 352.474
4640 352.721
4656 353.077
4672 353.599
4688 353.916
4704 354.125
4720 355.041
4736 355.482
4752 356.156
4768 357.151
4784 358.682
4800 359.014
4816 359.559
4832 360.037
4848 360.565
4864 361.49
4880 362.798
4896 363.861
4912 364.677
4928 365.185
4944 365.554
4960 366.037
4976 366.774
4992 367.51
5008 368.378
5024 369.432
5040 369.806
5056 370.512
5072 371.322
5088 371.863
5104 372.698
5120 373.275
5136 373.649
5152 374.112
5168 374.791
5184 376.074
5200 376.578
5216 377.476
5232 378.113
5248 378.999
5264 379.437
5280 380.576
5296 381.436
5312 382.786
5328 383.556
5344 384.006
5360 384.906
5376 386.091
5392 387.25
5408 388.566
5424 389.878
5440 391.048
5456 392.14
5472 393.041
5488 393.795
5504 394.327
5520 394.842
5536 395.759
5552 396.453
5568 397.386
5584 397.834
5600 398.757
5616 399.73
5632 400.518
5648 401.121
5664 401.849
5680 402.22
5696 403.204
5712 403.322
5728 403.955
5744 404.384
5760 405.189
5776 405.946
5792 406.562
5808 407.016
5824 407.943
5840 408.674
5856 409.542
5872 409.761
5888 410.037
5904 411.173
5920 411.648
5936 411.954
5952 412.447
5968 413.728
5984 414.504
6000 414.874
6016 415.296
6032 415.534
6048 416.342
6064 416.89
6080 417.556
6096 417.944
6112 418.508
6128 418.69
6144 419.365
6160 420.421
6176 421.793
6192 422.485
6208 423.235
6224 424.115
6240 424.882
6256 425.851
6272 426.045
6288 426.531
6304 427.373
6320 427.821
6336 428.598
6352 429.61
6368 430.007
6384 430.548
6400 430.967
6416 431.13
6432 432.023
6448 432.918
6464 434.085
6480 434.877
6496 435.135
6512 435.651
6528 436.051
6544 436.714
6560 437.516
6576 437.86
6592 439.334
6608 440.264
6624 441.037
6640 441.998
6656 442.384
6672 443.522
6688 444.362
6704 444.827
6720 445.572
6736 446.49
6752 446.871
6768 447.491
6784 448.546
6800 448.808
6816 449.2
6832 449.864
6848 450.491
6864 450.835
6880 451.663
6896 452.898
6912 453.668
6928 454.678
6944 455.169
6960 456.251
6976 457.399
6992 458.148
7008 458.665
7024 459.549
7040 460.538
7056 461.115
7072 461.387
7088 462.221
7104 463.135
7120 464.125
7136 465.066
7152 465.889
7168 466.555
7184 467.525
7200 468.41
7216 469.512
7232 470.236
7248 470.43
7264 471.228
7280 471.976
7296 472.642
7312 473.645
7328 474.356
7344 475.103
7360 475.541
7376 476.012
7392 476.459
7408 477.022
7424 477.6
7440 478.219
7456 478.627
7472 479.318
7488 479.884
7504 480.478
7520 481.204
7536 481.942
7552 482.864
7568 484.085
7584 485.494
7600 486.99
7616 488.596
7632 490.165
7648 491.528
7664 492.236
7680 493.072
7696 493.897
7712 494.44
7728 496.363
7744 496.982
7760 497.919
7776 498.747
7792 499.352
7808 500.195
7824 501.21
7840 502.63
7856 503.53
7872 504.635
7888 506.415
7904 507.46
7920 508.54
7936 509.495
7952 510.605
7968 512.16
7984 513.225
8000 515.11
8016 516.21
8032 517.8
8048 519.235
8064 520.48
8080 521.135
8096 522.18
8112 522.97
8128 524.625
8144 526.23
8160 527.365
8176 528.475
8192 529.6
8208 531.06
8224 532.315
8240 533.185
8256 533.95
8272 534.575
8288 535.075
8304 535.755
8320 536.01
8336 536.705
8352 537.5
8368 538.95
8384 539.39
8400 540.005
8416 541.21
8432 542.035
8448 543.01
8464 544.245
8480 545.055
8496 546.22
8512 546.68
8528 547.275
8544 548.125
8560 548.475
8576 549.35
8592 550.07
8608 550.695
8624 550.835
8640 551.555
8656 552.31
8672 553.005
8688 553.725
8704 554.665
8720 555.505
8736 556.205
8752 557.645
8768 558.52
8784 559.09
8800 561.105
8816 562.095
8832 563.04
8848 564.145
8864 565.205
8880 566.415
8896 567.535
8912 568.535
8928 569.125
8944 569.63
8960 570.335
8976 571.525
8992 572.815
9008 574.06
9024 574.77
9040 575.905
9056 577.455
9072 578.185
9088 578.78
9104 579.235
9120 580.26
9136 581.32
9152 581.855
9168 582.955
9184 583.91
9200 584.88
9216 585.555
9232 586.195
9248 586.73
9264 587.565
9280 588.045
9296 588.92
9312 589.765
9328 590.14
9344 590.52
9360 591.115
9376 591.55
9392 592.365
9408 592.715
9424 593.965
9440 594.75
9456 595.25
9472 595.855
9488 597.12
9504 597.905
9520 598.91
9536 600.2
9552 600.97
9568 601.61
9584 601.835
9600 602.155
9616 602.725
9632 603.22
9648 603.73
9664 604.435
9680 604.93
9696 605.35
9712 605.72
9728 606.175
9744 607.06
9760 607.61
9776 608.345
9792 609.115
9808 610.43
9824 611.16
9840 611.76
9856 612.5
9872 613.1
9888 613.13
9904 613.625
9920 614.325
9936 615.19
9952 615.56
9968 616.135
9984 617.205


==> results/delay/averaged_results_RS_SF.dat <==
# 0
0 0
8 0
16 0.529596
24 0.85049
32 0.954042
40 1.31074
48 1.60009
56 1.78521
64 2.07236
72 2.47162
80 2.8411
88 3.31676
96 3.7247
104 4.35252
112 4.97164
120 5.43344
128 6.11884
136 6.62456
144 7.2285
152 7.98348
160 8.59432
168 9.1654
176 9.60842
184 10.2904
192 10.8563
200 11.3241
208 11.995
216 12.7316
224 13.4797
232 13.9818
240 14.7582
248 15.3976
256 16.1104
264 16.8422
272 17.6388
280 18.4498
288 19.6683
296 20.5898
304 21.2306
312 22.161
320 22.6892
328 23.3482
336 24.1954
344 25.2552
352 26.0046
360 26.7216
368 27.5738
376 28.498
384 29.5752
392 30.3892
400 31.1362
408 31.7846
416 32.3826
424 33.2434
432 34.3608
440 35.284
448 36.4012
456 37.4774
464 38.37
472 39.5048
480 40.1216
488 40.706
496 41.2852
504 41.8302
512 42.7242
520 43.2566
528 43.9926
536 45.0372
544 45.9378
552 46.805
560 47.384
568 48.1786
576 48.8994
584 49.4392
592 49.9592
600 50.8484
608 51.522
616 52.1996
624 53.0602
632 53.4436
640 54.0262
648 54.8124
656 55.822
664 57.0024
672 58.825
680 60.0114
688 61.1218
696 62.2282
704 62.9932
712 63.7312
720 64.3608
728 65.1764
736 65.6608
744 66.4742
752 67.0996
760 68.0336
768 69.0576
776 70.1964
784 71.1074
792 72.066
800 73.0218
808 73.6224
816 74.2462
824 74.9692
832 75.522
840 75.7174
848 76.1492
856 77.0612
864 77.5608
872 78.183
880 79.0526
888 79.5964
896 79.9468
904 80.6158
912 81.6506
920 82.502
928 83.5456
936 84.3616
944 85.0854
952 85.8198
960 86.6208
968 87.2284
976 88.2538
984 89.1724
992 89.8554
1000 91.8362
1008 93.2638
1016 93.3912
1024 93.9584
1032 94.6712
1040 95.1586
1048 95.6312
1056 96.3468
1064 96.8782
1072 97.5638
1080 97.7824
1088 98.6304
1096 98.8344
1104 99.4762
1112 100.462
1120 100.803
1128 101.82
1136 102.521
1144 103.127
1152 103.755
1160 104.739
1168 106.044
1176 106.699
1184 107.277
1192 107.959
1200 108.921
1208 109.631
1216 110.173
1224 110.723
1232 111.59
1240 112.238
1248 113.09
1256 114.016
1264 114.473
1272 114.864
1280 115.568
1288 116.348
1296 117.226
1304 117.723
1312 118.389
1320 118.695
1328 119.355
1336 120.071
1344 120.546
1352 121.113
1360 121.851
1368 122.341
1376 122.945
1384 123.308
1392 123.786
1400 124.212
1408 125.061
1416 125.217
1424 125.824
1432 126.619
1440 127.237
1448 128.052
1456 128.455
1464 129.163
1472 129.342
1480 129.856
1488 130.284
1496 130.752
1504 131.057
1512 132.078
1520 132.492
1528 133.177
1536 133.954
1544 134.269
1552 134.585
1560 135.419
1568 136.009
1576 136.601
1584 137.166
1592 138.044
1600 139.45
1608 139.939
1616 140.485
1624 140.883
1632 141.224
1640 141.746
1648 142.274
1656 142.513
1664 143.047
1672 143.85
1680 144.503
1688 145.094
1696 145.448
1704 145.461
1712 145.87
1720 146.602
1728 147.043
1736 147.517
1744 147.768
1752 148.324
1760 148.835
1768 149.634
1776 150.293
1784 150.568
1792 150.746
1800 150.83
1808 150.881
1816 151.262
1824 151.814
1832 152.503
1840 153.141
1848 153.565
1856 154.129
1864 154.698
1872 155.429
1880 156.206
1888 156.649
1896 157.001
1904 157.164
1912 157.393
1920 157.641
1928 158.329
1936 158.696
1944 159.304
1952 160.017
1960 160.605
1968 161.274
1976 162.057
1984 162.777
1992 163.392
2000 163.628
2008 163.987
2016 164.238
2024 164.428
2032 164.591
2040 165.247
2048 166.222
2056 166.447
2064 166.604
2072 167.193
2080 167.749
2088 168.013
2096 168.399
2104 168.737
2112 169.201
2120 169.176
2128 169.287
2136 169.924
2144 170.097
2152 170.214
2160 170.499
2168 170.947
2176 171.18
2184 171.364
2192 171.704
2200 172.594
2208 173.159
2216 173.747
2224 174.305
2232 174.68
2240 174.902
2248 175.023
2256 175.289
2264 175.397
2272 175.754
2280 176.007
2288 176.282
2296 176.413
2304 176.377
2312 176.703
2320 177.663
2328 177.932
2336 178.277
2344 178.598
2352 179.013
2360 179.302
2368 179.504
2376 180.082
2384 180.6
2392 181.627
2400 181.739
2408 181.842
2416 182.209
2424 182.333
2432 182.264
2440 182.209
2448 182.136
2456 182.233
2464 182.253
2472 182.004
2480 181.951
2488 182.397
2496 182.448
2504 182.655
2512 182.755
2520 183.052
2528 183.168
2536 183.154
2544 183.696
2552 184.113
2560 184.717
2568 184.957
2576 185.372
2584 185.527
2592 185.592
2600 186.236
2608 186.544
2616 186.597
2624 186.536
2632 186.772
2640 186.599
2648 186.541
2656 186.781
2664 186.796
2672 187.336
2680 187.64
2688 187.659
2696 188.209
2704 188.583
2712 188.756
2720 189.156
2728 189.483
2736 189.781
2744 189.926
2752 189.915
2760 190.216
2768 190.369
2776 190.743
2784 190.835
2792 190.823
2800 190.897
2808 191.101
2816 191.386
2824 191.321
2832 191.716
2840 191.829
2848 192.744
2856 193.07
2864 192.986
2872 193.223
2880 192.986
2888 192.752
2896 193.005
2904 193.104
2912 193.128
2920 193.289
2928 193.127
2936 193.406
2944 193.858
2952 194.307
2960 194.247
2968 194.695
2976 195.265
2984 195.872
2992 196.482
3000 196.951
3008 197.759
3016 198.476
3024 198.982
3032 199.021
3040 199.082
3048 199.674
3056 200.018
3064 200.262
3072 200.528
3080 200.888
3088 201.048
3096 201.264
3104 201.344
3112 201.75
3120 202.476
3128 202.468
3136 202.74
3144 202.898
3152 203.282
3160 203.572
3168 203.8
3176 203.846
3184 204.648
3192 205.02
3200 205.66
3208 206.044
3216 206.022
3224 206.366
3232 206.708
3240 206.872
3248 206.966
3256 207.088
3264 207.402
3272 207.538
3280 208.296
3288 208.374
3296 208.37
3304 208.472
3312 208.616
3320 208.922
3328 208.976
3336 209.346
3344 209.512
3352 209.61
3360 209.71
3368 209.676
3376 210.03
3384 210.874
3392 211.28
3400 211.522
3408 211.636
3416 212.006
3424 211.94
3432 211.94
3440 211.892
3448 212.24
3456 212.574
3464 212.878
3472 213.492
3480 213.752
3488 213.784
3496 213.842
3504 214.288
3512 214.34
3520 214.484
3528 215.13
3536 215.592
3544 216.11
3552 215.854
3560 215.9
3568 216.418
3576 216.516
3584 217.13
3592 217.766
3600 218.21
3608 218.546
3616 218.664
3624 219.102
3632 219.4
3640 219.462
3648 219.836
3656 219.906
3664 220.226
3672 220.452
3680 220.508
3688 220.648
3696 220.716
3704 220.714
3712 220.72
3720 220.906
3728 221.026
3736 221.014
3744 220.984
3752 221.102
3760 221.284
3768 221.172
3776 221.132
3784 221.21
3792 221.568
3800 221.46
3808 221.742
3816 221.962
3824 221.904
3832 221.972
3840 221.952
3848 221.864
3856 222.206
3864 222.404
3872 222.318
3880 222.466
3888 222.708
3896 222.74
3904 222.964
3912 222.932
3920 223.198
3928 222.978
3936 223.112
3944 223.402
3952 223.77
3960 223.946
3968 224.13
3976 224.582
3984 224.562
3992 224.646
4000 224.928
4008 225.574
4016 225.908
4024 226.474
4032 227.128
4040 227.636
4048 228.072
4056 228.144
4064 228.518
4072 228.768
4080 229.002
4088 229.006
4096 229.39
4104 229.878
4112 230.482
4120 230.402
4128 230.404
4136 230.76
4144 230.676
4152 230.662
4160 231.054
4168 231.482
4176 231.88
4184 232.264
4192 232.616
4200 232.606
4208 232.65
4216 233.048
4224 233.434
4232 233.694
4240 233.664
4248 233.808
4256 234.01
4264 234.218
4272 234.306
4280 234.616
4288 234.494
4296 234.62
4304 234.9
4312 235.3
4320 235.226
4328 235.386
4336 235.3
4344 235.352
4352 235.582
4360 235.872
4368 236.084
4376 236.112
4384 236.33
4392 236.656
4400 236.984
4408 237.35
4416 237.592
4424 238.242
4432 238.478
4440 238.832
4448 239.546
4456 239.724
4464 239.932
4472 240.442
4480 240.808
4488 240.83
4496 241.036
4504 240.958
4512 240.822
4520 240.604
4528 240.546
4536 240.398
4544 240.348
4552 240.594
4560 241.058
4568 240.996
4576 241.104
4584 241.234
4592 241.178
4600 241.336
4608 241.194
4616 241.262
4624 241.678
4632 242.006
4640 241.942
4648 242.09
4656 242.262
4664 242.154
4672 242.08
4680 242.176
4688 242.076
4696 242.186
4704 242.77
4712 243.084
4720 243.354
4728 243.468
4736 243.566
4744 243.542
4752 243.652
4760 243.626
4768 243.828
4776 243.838
4784 243.824
4792 243.98
4800 243.85
4808 244.06
4816 244.266
4824 244.29
4832 244.4
4840 244.52
4848 244.602
4856 244.748
4864 244.64
4872 244.924
4880 244.914
4888 244.766
4896 244.88
4904 244.822
4912 245.262
4920 245.168
4928 245.06
4936 244.998
4944 244.982
4952 245.144
4960 245.006
4968 244.878
4976 244.864
4984 244.848
4992 245.016


==> results/delay/averaged_results_RS_SF_N.dat <==
# 0
0 0
8 0.26
16 1.12203
24 1.83457
32 2.35764
40 2.9467
48 3.3736
56 3.73104
64 4.23132
72 4.67728
80 4.99202
88 5.51286
96 5.9134
104 6.38872
112 7.0584
120 7.60392
128 8.28618
136 8.89234
144 9.3201
152 9.71956
160 10.1344
168 10.7282
176 11.3028
184 11.7237
192 12.4054
200 12.6815
208 12.9699
216 13.1808
224 13.6746
232 14.4097
240 14.8208
248 15.4443
256 15.7957
264 16.3436
272 16.6945
280 17.2702
288 17.4072
296 17.9852
304 18.2343
312 18.4543
320 18.9336
328 19.5854
336 20.2106
344 20.6038
352 21.31
360 21.9822
368 22.5548
376 22.949
384 23.4674
392 23.8488
400 24.5878
408 25.0996
416 25.6822
424 26.2574
432 26.8774
440 27.3542
448 28.2066
456 28.7764
464 29.369
472 29.8636
480 30.336
488 30.7062
496 31.4006
504 31.9784
512 32.5024
520 33.0968
528 33.6416
536 34.3422
544 34.729
552 35.1174
560 35.6704
568 36.3148
576 36.9954
584 37.4542
592 37.7734
600 38.0008
608 38.3546
616 38.8536
624 39.6034
632 40.0934
640 40.4244
648 41.2654
656 41.8236
664 42.2424
672 42.8774
680 43.336
688 43.8662
696 44.098
704 45.0008
712 45.5638
720 46.0246
728 46.5654
736 46.9914
744 47.6518
752 48.0258
760 48.5708
768 49.1296
776 49.647
784 49.9878
792 50.4408
800 50.9514
808 51.2304
816 51.7504
824 52.242
832 52.8972
840 53.6764
848 54.1532
856 54.832
864 55.2876
872 55.8342
880 56.2912
888 56.8956
896 57.3214
904 57.866
912 58.3346
920 58.7008
928 59.0378
936 59.3146
944 59.917
952 60.669
960 61.0356
968 61.5634
976 61.927
984 62.5506
992 62.8356
1000 63.1358
1008 63.5458
1016 63.6946
1024 64.5656
1032 65.1558
1040 65.7664
1048 66.0424
1056 66.3326
1064 66.963
1072 67.3464
1080 67.5412
1088 67.806
1096 68.4016
1104 68.5854
1112 69.1844
1120 69.2336
1128 69.6632
1136 69.8454
1144 70.2502
1152 70.5254
1160 71.1632
1168 71.2448
1176 71.3236
1184 71.7324
1192 72.0418
1200 72.2914
1208 72.5142
1216 72.8268
1224 73.4032
1232 73.7406
1240 74.3418
1248 74.6146
1256 75.0704
1264 75.4978
1272 76.0316
1280 76.5596
1288 77.0622
1296 77.5676
1304 77.8138
1312 77.8294
1320 78.3034
1328 78.555
1336 79.0404
1344 79.184
1352 79.9464
1360 80.5456
1368 80.5818
1376 80.9772
1384 81.4972
1392 81.8428
1400 82.1722
1408 82.55
1416 82.9748
1424 83.078
1432 83.314
1440 83.7228
1448 83.9256
1456 84.206
1464 84.4084
1472 84.8644
1480 85.2484
1488 86.0312
1496 86.708
1504 87.1266
1512 87.2984
1520 87.5472
1528 88.0692
1536 88.5132
1544 89.0462
1552 89.5286
1560 89.6936
1568 89.786
1576 89.9798
1584 90.377
1592 91.0182
1600 91.5652
1608 91.732
1616 91.973
1624 92.1426
1632 92.453
1640 92.4742
1648 92.6496
1656 93.1706
1664 93.6856
1672 93.9756
1680 94.1918
1688 94.5078
1696 94.8904
1704 95.3076
1712 95.7162
1720 96.0148
1728 96.727
1736 97.0806
1744 97.3958
1752 97.6972
1760 97.9648
1768 98.6118
1776 99.307
1784 99.6714
1792 99.8834
1800 100.379
1808 101.107
1816 101.639
1824 102.139
1832 102.375
1840 103.028
1848 103.382
1856 103.655
1864 104.052
1872 104.578
1880 105.017
1888 105.807
1896 105.985
1904 106.442
1912 106.825
1920 107.889
1928 108.389
1936 108.479
1944 108.508
1952 108.85
1960 109.32
1968 109.534
1976 109.826
1984 110.317
1992 110.589
2000 110.973
2008 111.194
2016 111.423
2024 111.643
2032 111.977
2040 112.326
2048 112.798
2056 113.238
2064 113.576
2072 113.802
2080 114.224
2088 114.579
2096 114.994
2104 115.307
2112 115.69
2120 116.182
2128 116.458
2136 116.505
2144 116.615
2152 116.645
2160 116.721
2168 117.061
2176 117.252
2184 117.67
2192 117.855
2200 118.077
2208 118.438
2216 118.544
2224 118.897
2232 119.11
2240 119.478
2248 119.658
2256 119.909
2264 120.04
2272 120.105
2280 120.434
2288 120.995
2296 121.831
2304 122.174
2312 122.554
2320 122.698
2328 123.371
2336 123.725
2344 124.192
2352 124.5
2360 125.124
2368 125.551
2376 125.751
2384 125.87
2392 126.489
2400 126.902
2408 127.158
2416 127.401
2424 127.899
2432 128.221
2440 128.53
2448 128.777
2456 128.954
2464 129.511
2472 129.886
2480 130.206
2488 130.502
2496 130.736
2504 131.031
2512 131.259
2520 131.476
2528 131.909
2536 132.296
2544 132.6
2552 133.003
2560 133.351
2568 133.401
2576 133.713
2584 133.921
2592 134.109
2600 134.145
2608 134.378
2616 134.753
2624 134.935
2632 135.11
2640 135.429
2648 135.827
2656 136.139
2664 136.436
2672 136.82
2680 137.153
2688 137.428
2696 137.633
2704 137.842
2712 138.195
2720 138.436
2728 138.764
2736 139.172
2744 139.442
2752 140.017
2760 140.336
2768 140.702
2776 140.91
2784 141.01
2792 141.209
2800 141.529
2808 141.849
2816 142.27
2824 142.501
2832 142.522
2840 142.937
2848 143.328
2856 143.583
2864 143.737
2872 143.903
2880 144.378
2888 144.586
2896 144.683
2904 145.002
2912 145.317
2920 145.573
2928 145.938
2936 145.953
2944 146.037
2952 146.311
2960 146.832
2968 147.056
2976 147.127
2984 147.097
2992 147.367
3000 147.81
3008 147.862
3016 148.01
3024 148.526
3032 148.795
3040 148.961
3048 149.109
3056 149.2
3064 149.59
3072 149.662
3080 150.006
3088 150.367
3096 150.459
3104 150.616
3112 150.863
3120 151.389
3128 151.662
3136 151.868
3144 152.402
3152 152.934
3160 153.574
3168 153.928
3176 154.283
3184 154.592
3192 154.84
3200 155.349
3208 155.708
3216 155.936
3224 156.318
3232 156.205
3240 156.313
3248 156.806
3256 157.164
3264 157.51
3272 157.687
3280 157.99
3288 158.74
3296 159.309
3304 159.753
3312 159.847
3320 159.871
3328 159.942
3336 160.242
3344 160.658
3352 160.979
3360 161.403
3368 161.538
3376 161.907
3384 162.045
3392 162.22
3400 162.673
3408 163.165
3416 163.818
3424 164.508
3432 164.691
3440 164.77
3448 164.999
3456 165.267
3464 165.988
3472 166.575
3480 167.242
3488 167.482
3496 167.814
3504 168.314
3512 169.02
3520 169.2
3528 169.347
3536 169.636
3544 170.016
3552 170.168
3560 170.948
3568 171.427
3576 171.79
3584 172.428
3592 172.856
3600 173.281
3608 173.638
3616 174.099
3624 174.508
3632 174.858
3640 174.967
3648 175.159
3656 175.324
3664 175.652
3672 176.057
3680 176.305
3688 176.814
3696 177.374
3704 177.776
3712 177.943
3720 178.188
3728 178.321
3736 178.52
3744 178.756
3752 179.399
3760 179.889
3768 180.276
3776 180.564
3784 180.763
3792 180.932
3800 181.166
3808 181.308
3816 181.644
3824 182.055
3832 182.266
3840 182.583
3848 182.76
3856 183.066
3864 183.367
3872 183.442
3880 183.849
3888 184.303
3896 184.499
3904 184.973
3912 185.395
3920 185.614
3928 185.939
3936 186.151
3944 186.313
3952 187.007
3960 187.168
3968 187.455
3976 187.892
3984 188.094
3992 188.507
4000 189.171
4008 189.185
4016 189.443
4024 189.978
4032 190.096
4040 190.538
4048 190.802
4056 191.423
4064 191.577
4072 191.847
4080 192.094
4088 192.63
4096 193.166
4104 193.45
4112 193.653
4120 193.707
4128 193.864
4136 194.087
4144 194.63
4152 194.889
4160 195.089
4168 195.233
4176 195.452
4184 195.693
4192 195.75
4200 195.974
4208 196.368
4216 196.342
4224 196.703
4232 197.09
4240 197.175
4248 197.157
4256 197.349
4264 197.587
4272 197.718
4280 197.934
4288 198.109
4296 198.472
4304 198.64
4312 199.061
4320 199.026
4328 199.306
4336 199.45
4344 199.692
4352 200.066
4360 200.36
4368 200.806
4376 200.976
4384 200.992
4392 201.14
4400 201.14
4408 201.362
4416 201.348
4424 201.46
4432 201.862
4440 202.178
4448 202.284
4456 202.32
4464 202.612
4472 203.018
4480 203.016
4488 203.012
4496 203.33
4504 203.336
4512 203.744
4520 204.066
4528 204.254
4536 204.914
4544 205.072
4552 205.652
4560 205.902
4568 205.982
4576 206.142
4584 206.878
4592 207.258
4600 207.456
4608 207.484
4616 207.738
4624 208.148
4632 208.298
4640 208.532
4648 208.674
4656 209.186
4664 209.468
4672 209.716
4680 209.942
4688 210.09
4696 210.172
4704 210.452
4712 210.61
4720 210.796
4728 210.89
4736 210.854
4744 210.892
4752 210.98
4760 211.82
4768 211.764
4776 211.95
4784 212.238
4792 212.32
4800 212.346
4808 212.592
4816 212.758
4824 212.888
4832 212.872
4840 213.028
4848 213.434
4856 214.006
4864 214.474
4872 214.854
4880 215.196
4888 215.694
4896 216.068
4904 216.576
4912 217.188
4920 217.574
4928 218.162
4936 218.41
4944 218.914
4952 219.308
4960 219.704
4968 220.006
4976 220.084
4984 220.61
4992 220.776


==> results/delay/averaged_results_RS_SPSA_AJWT.dat <==
# 0
0 0
8 0.22
16 0.894124
24 1.3531
32 1.60558
40 1.91223
48 2.14806
56 2.50564
64 2.8073
72 3.03448
80 3.28368
88 3.73438
96 4.17352
104 4.49856
112 5.00508
120 5.46158
128 6.00058
136 6.39126
144 6.77762
152 7.2324
160 7.6593
168 8.19682
176 8.7171
184 9.11866
192 9.52646
200 10.0503
208 10.6443
216 11.2287
224 11.7655
232 12.3918
240 13.1496
248 13.5418
256 13.8484
264 14.5628
272 15.1524
280 15.3892
288 15.8817
296 16.3523
304 16.877
312 17.3744
320 17.7655
328 18.2993
336 18.8461
344 19.2903
352 19.8354
360 20.5008
368 20.921
376 21.352
384 21.7068
392 22.355
400 22.7464
408 23.354
416 24.002
424 24.6236
432 25.16
440 25.7542
448 26.6774
456 27.188
464 27.8812
472 28.3194
480 28.6766
488 29.1096
496 29.6766
504 30.1926
512 30.8274
520 31.5666
528 32.3144
536 32.8928
544 33.3218
552 33.8836
560 34.4954
568 35.0606
576 35.5432
584 36.2206
592 36.5966
600 37.0692
608 37.5732
616 38.1544
624 38.5262
632 39.0456
640 39.7298
648 40.1614
656 40.7044
664 41.4538
672 41.9036
680 42.4662
688 42.8574
696 43.5898
704 44.1012
712 44.6598
720 45.2164
728 45.7698
736 46.438
744 46.866
752 47.5114
760 48.117
768 48.6618
776 48.8232
784 49.2854
792 49.7538
800 50.3018
808 50.8618
816 51.2574
824 51.6788
832 52.1104
840 52.8632
848 52.959
856 53.5566
864 54.016
872 54.2198
880 54.921
888 55.4718
896 56.1092
904 56.3154
912 56.5236
920 57.463
928 58.0246
936 58.7938
944 59.1204
952 59.479
960 60.2872
968 60.8986
976 61.2558
984 61.7156
992 62.1892
1000 62.7896
1008 63.4652
1016 63.9952
1024 64.4352
1032 65.1498
1040 65.8878
1048 66.447
1056 66.7284
1064 66.9606
1072 67.319
1080 67.7414
1088 68.2532
1096 68.549
1104 69.4508
1112 70.184
1120 70.6866
1128 71.0434
1136 71.6498
1144 72.367
1152 72.8872
1160 73.2498
1168 73.7936
1176 74.162
1184 74.3592
1192 75.06
1200 75.436
1208 75.5646
1216 76.1718
1224 76.6752
1232 77.2474
1240 77.7784
1248 78.4
1256 78.6352
1264 78.9404
1272 79.2248
1280 79.7694
1288 80.23
1296 81.2044
1304 81.5198
1312 82.0178
1320 82.1976
1328 82.8366
1336 83.4128
1344 83.9304
1352 84.3424
1360 84.9802
1368 85.5294
1376 86.1974
1384 86.36
1392 87.3882
1400 87.8358
1408 87.9946
1416 88.5824
1424 89.1478
1432 89.6504
1440 90.127
1448 90.654
1456 91.1894
1464 91.6162
1472 92.4294
1480 92.864
1488 93.2314
1496 93.8512
1504 94.2084
1512 94.8854
1520 95.5862
1528 96.3454
1536 97.1126
1544 97.8914
1552 98.259
1560 98.614
1568 98.9254
1576 99.427
1584 99.7618
1592 100.222
1600 100.449
1608 100.794
1616 101.236
1624 101.619
1632 101.893
1640 102.499
1648 102.806
1656 103.287
1664 103.753
1672 104.399
1680 105.041
1688 105.596
1696 106.199
1704 106.524
1712 107.098
1720 107.694
1728 108.292
1736 108.842
1744 109.563
1752 110.354
1760 110.627
1768 110.922
1776 111.09
1784 111.467
1792 111.681
1800 111.985
1808 112.436
1816 112.884
1824 113.12
1832 113.503
1840 113.915
1848 114.388
1856 114.507
1864 114.919
1872 114.88
1880 115.225
1888 115.464
1896 116.203
1904 116.416
1912 116.934
1920 117.085
1928 117.139
1936 117.174
1944 117.394
1952 117.762
1960 118.352
1968 118.899
1976 119.309
1984 119.514
1992 119.67
2000 119.927
2008 120.236
2016 120.331
2024 120.79
2032 121.185
2040 121.609
2048 122.152
2056 122.609
2064 122.885
2072 123.415
2080 123.645
2088 123.879
2096 124.667
2104 125.153
2112 125.284
2120 125.723
2128 126.064
2136 126.475
2144 126.877
2152 127.292
2160 127.525
2168 127.878
2176 128.078
2184 128.421
2192 128.696
2200 128.935
2208 129.411
2216 129.787
2224 129.857
2232 130.365
2240 130.595
2248 131.028
2256 131.169
2264 131.311
2272 131.66
2280 131.889
2288 132.257
2296 132.616
2304 132.901
2312 133.188
2320 133.549
2328 133.879
2336 134.04
2344 134.238
2352 134.609
2360 134.814
2368 135.179
2376 135.401
2384 135.683
2392 135.968
2400 136.37
2408 136.864
2416 137.728
2424 138.078
2432 138.423
2440 138.733
2448 139.019
2456 139.889
2464 140.297
2472 140.608
2480 141.143
2488 141.665
2496 142.497
2504 143.231
2512 143.459
2520 143.629
2528 144.003
2536 144.29
2544 144.96
2552 145.174
2560 145.663
2568 146.083
2576 146.365
2584 146.757
2592 146.898
2600 147.231
2608 147.655
2616 148.393
2624 148.757
2632 149.207
2640 149.909
2648 150.734
2656 151.287
2664 151.731
2672 152.221
2680 152.54
2688 152.7
2696 152.788
2704 152.797
2712 153.034
2720 153.415
2728 153.404
2736 154.04
2744 154.761
2752 155.037
2760 155.618
2768 155.665
2776 156.147
2784 156.419
2792 156.622
2800 156.861
2808 157.157
2816 157.625
2824 157.658
2832 157.806
2840 158.369
2848 158.791
2856 159.363
2864 159.814
2872 160.177
2880 160.613
2888 161.158
2896 161.335
2904 161.596
2912 162.004
2920 162.292
2928 162.445
2936 162.7
2944 162.928
2952 163.224
2960 163.36
2968 163.862
2976 164.144
2984 164.179
2992 164.234
3000 164.619
3008 164.613
3016 164.971
3024 165.11
3032 165.334
3040 165.426
3048 165.816
3056 165.879
3064 166.193
3072 166.504
3080 166.556
3088 166.844
3096 166.928
3104 167.161
3112 167.214
3120 167.475
3128 167.796
3136 167.97
3144 168.122
3152 168.279
3160 168.969
3168 169.194
3176 169.39
3184 169.8
3192 170.183
3200 170.277
3208 170.527
3216 170.831
3224 171.149
3232 171.174
3240 171.381
3248 171.39
3256 171.963
3264 172.058
3272 172.13
3280 172.314
3288 172.535
3296 172.914
3304 173.139
3312 173.748
3320 174.104
3328 174.416
3336 174.489
3344 174.422
3352 174.523
3360 174.611
3368 174.898
3376 175.121
3384 175.611
3392 175.761
3400 176.435
3408 176.774
3416 176.995
3424 177.114
3432 177.231
3440 177.274
3448 177.331
3456 177.675
3464 178.001
3472 178.11
3480 178.154
3488 178.506
3496 178.745
3504 179.273
3512 179.368
3520 179.456
3528 179.786
3536 180.035
3544 180.1
3552 180.222
3560 180.376
3568 180.674
3576 180.909
3584 181.352
3592 181.67
3600 182.17
3608 182.334
3616 182.569
3624 183.132
3632 183.548
3640 183.898
3648 183.88
3656 184.067
3664 184.711
3672 184.916
3680 185.28
3688 185.929
3696 186.492
3704 186.698
3712 187.228
3720 187.659
3728 187.718
3736 187.735
3744 187.999
3752 188.05
3760 188.174
3768 188.325
3776 188.34
3784 188.444
3792 188.508
3800 188.73
3808 189.027
3816 189.353
3824 189.581
3832 189.846
3840 190.278
3848 190.781
3856 191.043
3864 191.529
3872 191.852
3880 192.136
3888 192.494
3896 193.087
3904 193.761
3912 194.064
3920 194.337
3928 194.999
3936 195.605
3944 195.924
3952 196.278
3960 196.669
3968 196.901
3976 197.651
3984 198.325
3992 198.572
4000 198.805
4008 199.216
4016 199.337
4024 199.674
4032 199.876
4040 200.034
4048 200.216
4056 200.666
4064 200.928
4072 201.074
4080 201.18
4088 201.208
4096 201.294
4104 201.414
4112 201.624
4120 202.228
4128 202.538
4136 202.808
4144 203.09
4152 203.486
4160 204.092
4168 204.42
4176 204.636
4184 204.924
4192 205.3
4200 205.59
4208 205.938
4216 206.098
4224 206.106
4232 206.49
4240 206.818
4248 206.986
4256 207.368
4264 207.528
4272 207.61
4280 207.688
4288 207.87
4296 208.154
4304 208.67
4312 209.328
4320 209.574
4328 209.722
4336 209.802
4344 210.134
4352 210.432
4360 210.946
4368 211.074
4376 211.182
4384 211.344
4392 211.476
4400 211.716
4408 211.946
4416 212.238
4424 212.336
4432 212.42
4440 212.976
4448 213.308
4456 213.756
4464 214.134
4472 214.274
4480 214.61
4488 214.694
4496 214.828
4504 214.984
4512 215.188
4520 215.71
4528 216.096
4536 216.314
4544 216.662
4552 216.846
4560 217.19
4568 217.208
4576 217.258
4584 217.468
4592 217.57
4600 217.546
4608 217.73
4616 217.784
4624 217.906
4632 217.852
4640 218.038
4648 218.324
4656 218.396
4664 218.272
4672 218.27
4680 218.574
4688 218.688
4696 218.986
4704 219.406
4712 219.564
4720 219.902
4728 220.214
4736 220.464
4744 220.642
4752 221.132
4760 221.52
4768 221.888
4776 222.006
4784 221.98
4792 221.954
4800 221.82
4808 222.166
4816 222.612
4824 222.724
4832 223.02
4840 223.21
4848 223.346
4856 223.69
4864 223.834
4872 223.91
4880 224.532
4888 224.672
4896 225.224
4904 225.366
4912 225.456
4920 225.554
4928 225.896
4936 226.386
4944 226.908
4952 227.278
4960 227.432
4968 227.418
4976 227.856
4984 228.496
4992 228.552


==> results/delay/averaged_results_RS_SPSA_N_ATWT.dat <==
# 0
0 0
8 0
16 0
24 0
32 0.977778
40 1.23981
48 1.32119
56 1.5789
64 1.7951
72 2.1166
80 2.5026
88 3.07761
96 3.57663
104 4.31948
112 5.13906
120 5.76582
128 6.69114
136 7.49552
144 8.33449
152 9.06112
160 9.68809
168 10.314
176 10.8044
184 11.1853
192 11.3189
200 12.154
208 12.6902
216 13.4163
224 13.8971
232 14.6318
240 15.0111
248 15.7339
256 16.3151
264 17.1384
272 17.1034
280 17.4464
288 17.7671
296 18.0373
304 18.328
312 18.8563
320 18.9913
328 19.2457
336 19.5613
344 19.938
352 20.0071
360 20.3644
368 21.1729
376 22.0297
384 22.2599
392 23.0581
400 23.2694
408 24.0856
416 24.7962
424 25.3986
432 25.7867
440 26.2207
448 26.5083
456 26.7326
464 27.2553
472 28.0359
480 28.82
488 29.2128
496 29.6162
504 30.5012
512 30.8618
520 31.0409
528 31.5083
536 32.1759
544 32.4909
552 33.057
560 33.6639
568 34.1416
576 34.748
584 34.9058
592 35.5614
600 36.0127
608 36.7422
616 37.0226
624 37.3462
632 37.8224
640 38.1087
648 38.6399
656 39.479
664 39.7892
672 40.3496
680 40.7927
688 41.4371
696 41.6636
704 42.089
712 42.3699
720 42.4873
728 42.8912
736 43.1149
744 43.4323
752 43.782
760 43.9783
768 44.832
776 45.4981
784 45.8697
792 46.5184
800 47.2134
808 47.7716
816 48.163
824 48.6349
832 49.477
840 49.8134
848 50.3492
856 50.9516
864 51.2758
872 51.762
880 52.7136
888 53.1607
896 53.4786
904 53.899
912 54.3294
920 54.805
928 55.2967
936 56.0758
944 56.3786
952 57.0892
960 57.7142
968 57.9971
976 58.4201
984 58.653
992 59.2183
1000 59.7754
1008 60.0647
1016 60.4959
1024 61.5973
1032 62.0259
1040 62.5341
1048 63.3748
1056 64.4819
1064 65.1024
1072 65.32
1080 65.8793
1088 66.0648
1096 66.7753
1104 67.1152
1112 67.7013
1120 68.295
1128 68.4518
1136 68.7113
1144 69.2299
1152 70.2798
1160 71.028
1168 71.6766
1176 72.7882
1184 73.2797
1192 73.7136
1200 74.4763
1208 75.2554
1216 75.7203
1224 76.4657
1232 77.1342
1240 77.9072
1248 78.9291
1256 79.5589
1264 79.8264
1272 80.5556
1280 80.8851
1288 81.5302
1296 81.68
1304 82.236
1312 82.6272
1320 82.9838
1328 83.5994
1336 84.4334
1344 84.8043
1352 85.393
1360 86.089
1368 86.5174
1376 87.3818
1384 87.8621
1392 88.2139
1400 88.3716
1408 88.6088
1416 89.1934
1424 89.8402
1432 90.7319
1440 91.0594
1448 91.3537
1456 91.9708
1464 92.2086
1472 92.838
1480 93.5754
1488 94.1607
1496 94.873
1504 95.7557
1512 96.907
1520 97.7256
1528 98.2743
1536 98.6667
1544 99.5344
1552 100.193
1560 100.631
1568 101.187
1576 101.84
1584 102.452
1592 103.184
1600 103.81
1608 104.987
1616 105.514
1624 105.888
1632 106.687
1640 107.625
1648 108.647
1656 109.014
1664 109.462
1672 109.932
1680 110.27
1688 110.768
1696 111.224
1704 111.922
1712 112.763
1720 113.478
1728 113.978
1736 114.869
1744 115.601
1752 116.49
1760 117.409
1768 118.704
1776 119.407
1784 120.562
1792 121.693
1800 122.246
1808 122.878
1816 124.081
1824 124.749
1832 125.519
1840 126.283
1848 126.981
1856 127.764
1864 128.836
1872 129.698
1880 130.21
1888 130.702
1896 131.109
1904 131.531
1912 132.388
1920 133.168
1928 134.04
1936 134.514
1944 135.716
1952 136.936
1960 137.643
1968 138.169
1976 138.72
1984 139.929
1992 141.096
2000 141.723
2008 142.849
2016 144.321
2024 145.248
2032 145.988
2040 146.758
2048 147.573
2056 148.64
2064 149.472
2072 150.423
2080 150.884
2088 151.09
2096 151.218
2104 151.694
2112 152.37
2120 153.198
2128 154.048
2136 155.321
2144 156.069
2152 156.236
2160 156.389
2168 156.842
2176 157.066
2184 157.562
2192 158.151
2200 158.257
2208 159.06
2216 159.934
2224 160.773
2232 161.369
2240 161.98
2248 162.336
2256 162.814
2264 163.547
2272 164.666
2280 165.621
2288 166.072
2296 166.967
2304 167.522
2312 168.191
2320 169.22
2328 169.759
2336 170.417
2344 170.777
2352 171.288
2360 171.479
2368 172.04
2376 172.704
2384 173.694
2392 174.159
2400 174.742
2408 175.539
2416 176.294
2424 177.023
2432 177.101
2440 177.557
2448 178.271
2456 178.552
2464 179.58
2472 180.068
2480 180.61
2488 181.164
2496 181.528
2504 182.25
2512 182.688
2520 183.244
2528 183.559
2536 183.774
2544 184.471
2552 184.699
2560 184.988
2568 185.572
2576 186.052
2584 186.09
2592 186.711
2600 187.036
2608 187.448
2616 188.194
2624 188.589
2632 189.276
2640 190.373
2648 190.919
2656 191.562
2664 192.302
2672 192.841
2680 193.207
2688 193.56
2696 193.709
2704 193.927
2712 194.368
2720 194.399
2728 194.547
2736 194.857
2744 194.922
2752 195.412
2760 195.767
2768 195.843
2776 196.332
2784 196.758
2792 197.19
2800 197.354
2808 197.723
2816 198.128
2824 198.804
2832 199.008
2840 198.987
2848 199.3
2856 199.433
2864 199.363
2872 199.718
2880 199.946
2888 200.839
2896 201.03
2904 201.16
2912 201.313
2920 201.576
2928 201.924
2936 202.013
2944 202.067
2952 202.42
2960 202.683
2968 202.956
2976 203.092
2984 203.367
2992 203.696
3000 203.791
3008 203.893
3016 204.15
3024 204.419
3032 204.706
3040 204.813
3048 205.012
3056 204.774
3064 205.152
3072 205.328
3080 205.437
3088 205.693
3096 205.588
3104 205.818
3112 206.073
3120 206.481
3128 206.402
3136 206.531
3144 207.089
3152 207.676
3160 208.198
3168 208.234
3176 208.454
3184 208.477
3192 208.887
3200 209.354
3208 209.647
3216 209.947
3224 210.27
3232 210.462
3240 210.742
3248 210.567
3256 210.764
3264 210.883
3272 211.14
3280 211.679
3288 211.887
3296 211.838
3304 212.036
3312 212.031
3320 211.838
3328 212.099
3336 212.404
3344 212.602
3352 212.673
3360 212.806
3368 213.406
3376 213.491
3384 214.073
3392 214.449
3400 214.864
3408 214.766
3416 215.092
3424 214.958
3432 215.057
3440 215.51
3448 215.7
3456 216.159
3464 216.594
3472 216.967
3480 217.114
3488 217.123
3496 217.044
3504 217.428
3512 217.733
3520 217.886
3528 218.109
3536 218.38
3544 218.941
3552 219.736
3560 220.42
3568 221.196
3576 221.619
3584 222.219
3592 222.596
3600 223.181
3608 223.474
3616 223.871
3624 224.556
3632 225.257
3640 225.659
3648 225.904
3656 226.231
3664 226.456
3672 226.978
3680 227.086
3688 227.399
3696 228.123
3704 228.556
3712 229.062
3720 229.396
3728 230.132
3736 230.586
3744 230.642
3752 230.953
3760 231.159
3768 231.348
3776 231.384
3784 231.614
3792 231.629
3800 231.671
3808 232.017
3816 231.97
3824 232.216
3832 232.309
3840 232.827
3848 233.162
3856 233.349
3864 233.546
3872 234.034
3880 234.31
3888 234.47
3896 235.052
3904 235.556
3912 235.633
3920 235.623
3928 236.014
3936 236.167
3944 236.557
3952 236.724
3960 236.736
3968 237.054
3976 237.232
3984 237.428
3992 237.583
4000 237.608
4008 237.726
4016 237.991
4024 238.056
4032 238.367
4040 238.487
4048 238.611
4056 238.766
4064 239.308
4072 239.318
4080 239.489
4088 239.864
4096 240.004
4104 240.212
4112 240.226
4120 240.516
4128 240.893
4136 240.872
4144 241.122
4152 241.209
4160 241.808
4168 242.02
4176 242.371
4184 242.88
4192 242.848
4200 243.032
4208 243.168
4216 243.544
4224 244.03
4232 244.27
4240 244.643
4248 245.134
4256 245.062
4264 245.679
4272 245.971
4280 246.239
4288 246.499
4296 246.598
4304 247.101
4312 247.184
4320 247.45
4328 247.729
4336 247.603
4344 247.896
4352 248.11
4360 248.37
4368 248.669
4376 248.929
4384 248.951
4392 248.968
4400 249.187
4408 249.358
4416 249.373
4424 249.343
4432 249.381
4440 249.538
4448 249.74
4456 249.714
4464 249.813
4472 249.993
4480 250.212
4488 250.429
4496 250.959
4504 251.287
4512 251.164
4520 251.608
4528 251.751
4536 252.023
4544 252.398
4552 252.24
4560 252.697
4568 252.991
4576 253.413
4584 253.91
4592 253.869
4600 253.912
4608 254.108
4616 254.413
4624 254.598
4632 254.439
4640 255.004
4648 255.041
4656 255.112
4664 255.107
4672 255.199
4680 255.389
4688 255.627
4696 255.656
4704 255.983
4712 256.268
4720 256.371
4728 256.476
4736 256.547
4744 256.786
4752 256.816
4760 256.878
4768 257.618
4776 257.67
4784 258.032
4792 258.088
4800 258.231
4808 258.581
4816 258.799
4824 259.089
4832 259.308
4840 259.413
4848 259.506
4856 259.904
4864 260.348
4872 260.273
4880 260.346
4888 260.817
4896 260.871
4904 261.011
4912 261.254
4920 261.491
4928 261.682
4936 262.041
4944 262.5
4952 262.659
4960 263.062
4968 263.199
4976 263.642
4984 263.833
4992 264.241


==> results/delay/averaged_results_SF.dat <==
# 0
0 0
8 0.04
16 1.26567
24 2.81998
32 2.89128
40 3.21466
48 4.02996
56 4.23836
64 4.9891
72 5.70784
80 6.4025
88 7.20978
96 8.06958
104 8.63908
112 10.026
120 10.9596
128 11.8472
136 12.4528
144 13.7171
152 14.4241
160 15.2515
168 16.1076
176 16.6979
184 17.3461
192 18.1032
200 19.016
208 20.2152
216 21.0878
224 21.7412
232 22.5734
240 23.1774
248 23.9338
256 25.007
264 25.889
272 26.931
280 27.9272
288 29.003
296 29.9646
304 30.737
312 31.4612
320 31.9952
328 32.8986
336 33.9776
344 34.9646
352 35.9808
360 36.77
368 37.66
376 38.6682
384 39.3044
392 39.7262
400 40.3148
408 41.4298
416 42.345
424 43.1702
432 43.5392
440 44.6314
448 45.7144
456 46.7398
464 47.981
472 48.3378
480 48.9976
488 49.8734
496 50.8684
504 51.7834
512 52.5858
520 53.1694
528 53.8226
536 54.5076
544 55.0442
552 55.5486
560 56.3012
568 57.1048
576 57.875
584 58.59
592 59.0218
600 59.5904
608 60.2554
616 61.5388
624 62.179
632 62.8248
640 63.6782
648 64.7202
656 65.5932
664 66.26
672 67.0966
680 67.9622
688 68.5504
696 69.4576
704 70.299
712 70.9018
720 71.3136
728 72.131
736 72.6806
744 73.3548
752 74.2482
760 74.9594
768 75.7622
776 76.3878
784 77.3378
792 78.3244
800 79.0572
808 80.057
816 80.5434
824 81.1848
832 81.9852
840 82.4186
848 83.1126
856 84.0734
864 84.7172
872 85.4566
880 86.17
888 86.7642
896 87.5584
904 88.3454
912 88.7458
920 89.2274
928 89.5542
936 89.9372
944 90.696
952 91.421
960 91.789
968 92.305
976 92.6454
984 93.2514
992 93.9992
1000 94.7514
1008 95.04
1016 95.6758
1024 96.9126
1032 97.506
1040 97.6714
1048 97.8974
1056 98.4348
1064 98.5776
1072 98.9874
1080 99.4842
1088 100.197
1096 101.124
1104 102.203
1112 102.864
1120 103.542
1128 104.386
1136 104.825
1144 105.734
1152 106.13
1160 106.314
1168 107.031
1176 107.603
1184 107.78
1192 108.028
1200 108.393
1208 109.25
1216 109.327
1224 109.558
1232 110.159
1240 110.531
1248 111.284
1256 111.818
1264 112.258
1272 112.877
1280 113.399
1288 113.963
1296 114.682
1304 115.078
1312 115.607
1320 115.846
1328 116.473
1336 116.917
1344 117.715
1352 118.163
1360 118.535
1368 119.192
1376 119.322
1384 120.018
1392 120.274
1400 120.804
1408 121.072
1416 121.098
1424 121.282
1432 121.784
1440 122.079
1448 122.703
1456 123.202
1464 123.389
1472 123.617
1480 123.854
1488 124.061
1496 124.272
1504 124.666
1512 124.878
1520 125.388
1528 125.415
1536 125.744
1544 126.012
1552 126.256
1560 126.42
1568 127.051
1576 127.283
1584 127.782
1592 128.085
1600 128.242
1608 128.201
1616 128.783
1624 129.063
1632 129.549
1640 129.674
1648 130.312
1656 130.496
1664 130.666
1672 131.013
1680 131.088
1688 131.433
1696 131.835
1704 132.455
1712 132.718
1720 133.32
1728 133.542
1736 133.948
1744 134.216
1752 134.384
1760 134.999
1768 135.458
1776 135.543
1784 136.274
1792 136.802
1800 137.69
1808 138.001
1816 138.776
1824 138.989
1832 139.33
1840 139.522
1848 140.183
1856 140.715
1864 140.894
1872 141.282
1880 141.635
1888 141.743
1896 142.185
1904 142.363
1912 142.493
1920 142.792
1928 143.055
1936 143.083
1944 143.591
1952 143.685
1960 144.084
1968 144.16
1976 144.276
1984 144.437
1992 144.387
2000 144.868
2008 145.049
2016 145.173
2024 145.209
2032 145.471
2040 145.894
2048 146.371
2056 146.49
2064 146.603
2072 146.721
2080 146.688
2088 146.715
2096 146.65
2104 146.905
2112 147.282
2120 147.654
2128 147.695
2136 148.081
2144 148.663
2152 148.925
2160 149.133
2168 149.249
2176 149.534
2184 149.773
2192 150.495
2200 151.041
2208 151.098
2216 151.256
2224 151.47
2232 151.637
2240 151.532
2248 151.67
2256 151.985
2264 152.066
2272 152.063
2280 152.107
2288 152.152
2296 152.281
2304 152.161
2312 152.557
2320 152.771
2328 152.928
2336 153.011
2344 153.149
2352 153.389
2360 153.642
2368 154
2376 154.193
2384 154.544
2392 154.96
2400 155.426
2408 155.598
2416 155.556
2424 155.858
2432 156.244
2440 156.565
2448 157.135
2456 157.436
2464 157.671
2472 157.821
2480 158.079
2488 158.174
2496 158.46
2504 158.792
2512 159.022
2520 159.567
2528 159.961
2536 160.409
2544 160.63
2552 160.9
2560 161.408
2568 161.331
2576 161.775
2584 161.936
2592 161.988
2600 162.287
2608 162.413
2616 162.7
2624 162.895
2632 163.042
2640 163.465
2648 163.563
2656 163.556
2664 163.931
2672 164.302
2680 164.561
2688 165.2
2696 165.197
2704 165.644
2712 165.818
2720 166.001
2728 166.064
2736 166.364
2744 166.545
2752 166.78
2760 167.152
2768 167.472
2776 167.526
2784 167.743
2792 167.699
2800 167.801
2808 167.548
2816 167.72
2824 167.859
2832 167.851
2840 167.897
2848 168.158
2856 168.228
2864 168.484
2872 168.873
2880 169.158
2888 169.182
2896 169.355
2904 169.565
2912 169.829
2920 170.233
2928 170.38
2936 170.479
2944 170.747
2952 170.974
2960 170.934
2968 171.191
2976 171.122
2984 171.136
2992 171.155
3000 171.36
3008 171.365
3016 171.594
3024 171.612
3032 171.762
3040 171.953
3048 171.96
3056 172.273
3064 172.332
3072 172.405
3080 172.498
3088 172.643
3096 173.019
3104 173.001
3112 173.099
3120 173.606
3128 173.713
3136 173.862
3144 174.073
3152 174.583
3160 174.635
3168 174.824
3176 174.992
3184 175.306
3192 175.573
3200 175.95
3208 176.399
3216 176.36
3224 176.443
3232 176.729
3240 176.921
3248 177.306
3256 177.422
3264 177.582
3272 177.672
3280 177.728
3288 178.204
3296 178.338
3304 178.632
3312 178.851
3320 179.203
3328 179.368
3336 179.897
3344 180.355
3352 180.699
3360 180.837
3368 181.064
3376 181.261
3384 181.325
3392 181.582
3400 181.69
3408 181.846
3416 181.791
3424 181.789
3432 181.817
3440 181.938
3448 181.948
3456 181.925
3464 182
3472 182.19
3480 182.218
3488 182.048
3496 182.263
3504 182.316
3512 182.354
3520 182.5
3528 182.495
3536 182.535
3544 182.705
3552 182.722
3560 182.769
3568 182.854
3576 182.913
3584 182.993
3592 183.351
3600 183.357
3608 183.808
3616 184.323
3624 184.479
3632 184.559
3640 184.856
3648 185.012
3656 185.211
3664 185.19
3672 185.54
3680 185.655
3688 185.617
3696 185.536
3704 185.563
3712 185.636
3720 185.824
3728 186.053
3736 186.067
3744 186.116
3752 186.252
3760 186.542
3768 186.95
3776 186.915
3784 186.927
3792 186.988
3800 187.361
3808 187.547
3816 187.704
3824 187.622
3832 187.787
3840 187.859
3848 187.868
3856 188.021
3864 188.279
3872 188.492
3880 188.769
3888 188.873
3896 188.963
3904 189.172
3912 189.461
3920 189.567
3928 189.604
3936 190.223
3944 190.524
3952 190.782
3960 191.084
3968 191.322
3976 191.469
3984 191.562
3992 191.584
4000 191.482
4008 191.551
4016 191.799
4024 192.187
4032 192.39
4040 192.535
4048 192.895
4056 192.911
4064 193.048
4072 193.288
4080 193.806
4088 194.175
4096 194.6
4104 194.773
4112 195.118
4120 195.371
4128 195.446
4136 195.575
4144 195.644
4152 195.664
4160 195.873
4168 195.964
4176 196.3
4184 196.768
4192 197.188
4200 197.362
4208 197.463
4216 197.473
4224 197.842
4232 197.949
4240 198.095
4248 198.13
4256 198.36
4264 198.637
4272 198.769
4280 198.9
4288 199.014
4296 199.302
4304 199.458
4312 199.477
4320 199.747
4328 199.775
4336 199.808
4344 199.993
4352 200.04
4360 199.923
4368 199.897
4376 200.078
4384 200.032
4392 200.08
4400 200.118
4408 200.144
4416 200.478
4424 200.804
4432 201.194
4440 201.324
4448 201.57
4456 201.684
4464 201.764
4472 201.928
4480 202.122
4488 202.234
4496 202.53
4504 202.648
4512 202.8
4520 202.952
4528 202.924
4536 202.986
4544 203.19
4552 203.192
4560 203.032
4568 203.132
4576 203.178
4584 203.132
4592 203.324
4600 203.602
4608 203.462
4616 203.894
4624 203.856
4632 203.914
4640 203.99
4648 204.08
4656 203.994
4664 204.208
4672 204.382
4680 204.582
4688 204.67
4696 204.694
4704 204.756
4712 204.752
4720 204.872
4728 205.038
4736 204.998
4744 204.948
4752 205.024
4760 205.132
4768 205.202
4776 205.49
4784 205.662
4792 205.902
4800 206.228
4808 206.244
4816 206.312
4824 206.784
4832 206.732
4840 206.794
4848 207.168
4856 207.8
4864 208.324
4872 208.424
4880 208.636
4888 208.644
4896 208.848
4904 209
4912 209.168
4920 209.388
4928 209.724
4936 210.046
4944 210.224
4952 210.298
4960 210.422
4968 210.504
4976 210.574
4984 210.712
4992 210.65


==> results/delay/averaged_results_SF_N.dat <==
# 0
0 0
8 0
16 0.837752
24 1.23234
32 1.37676
40 1.76737
48 2.03764
56 2.36178
64 2.58224
72 3.12438
80 3.53364
88 4.08112
96 4.46506
104 4.67698
112 5.07622
120 5.57174
128 6.01618
136 6.54926
144 6.87206
152 7.36802
160 7.8102
168 8.20086
176 8.76356
184 9.36422
192 9.8806
200 10.3164
208 10.8407
216 11.2062
224 11.6926
232 12.1489
240 12.6669
248 13.2469
256 13.6264
264 13.9908
272 14.4366
280 14.8607
288 15.2317
296 15.623
304 16.1373
312 16.6119
320 16.9369
328 17.2588
336 17.7128
344 17.948
352 18.3991
360 18.7759
368 18.9897
376 19.3354
384 19.7535
392 20.1252
400 20.4736
408 21.0186
416 21.3778
424 21.6622
432 21.9824
440 22.3276
448 22.6122
456 22.9542
464 23.2452
472 23.465
480 23.9416
488 24.2106
496 24.4118
504 24.5328
512 24.8986
520 25.2232
528 25.2752
536 25.5094
544 25.9212
552 26.0142
560 26.4034
568 26.8072
576 27.083
584 27.254
592 27.2954
600 27.469
608 27.8332
616 28.1504
624 28.7368
632 28.9526
640 29.305
648 29.6486
656 29.9396
664 30.4808
672 30.7698
680 31.3098
688 31.6352
696 31.8862
704 32.5154
712 32.9724
720 33.3248
728 33.5666
736 33.8418
744 34.3534
752 34.582
760 35.1308
768 35.5668
776 36.0228
784 36.546
792 36.8304
800 37.1362
808 37.5912
816 38.0022
824 38.371
832 38.5696
840 38.9566
848 39.2788
856 39.8824
864 40.2828
872 40.5384
880 40.6984
888 40.9956
896 41.4066
904 41.7544
912 42.1294
920 42.4968
928 42.7606
936 43.3476
944 43.8066
952 44.3034
960 44.3056
968 44.7024
976 45.1964
984 45.7192
992 46.0936
1000 46.6864
1008 46.9994
1016 47.3982
1024 47.6458
1032 48.1216
1040 48.4918
1048 48.8688
1056 49.2862
1064 49.6372
1072 50.156
1080 50.5302
1088 50.772
1096 51.0746
1104 51.356
1112 51.7592
1120 52.0016
1128 52.4356
1136 52.753
1144 53.2176
1152 53.6226
1160 53.868
1168 54.2956
1176 54.9764
1184 55.6982
1192 56.3592
1200 56.7956
1208 57.0756
1216 57.3362
1224 57.4318
1232 57.6028
1240 57.7986
1248 58.355
1256 58.6854
1264 58.9166
1272 59.282
1280 59.3154
1288 59.8946
1296 60.0586
1304 60.479
1312 60.7898
1320 61.0914
1328 61.638
1336 62.5354
1344 62.6698
1352 63.2014
1360 63.7174
1368 64.3466
1376 64.9948
1384 65.3556
1392 65.9344
1400 66.528
1408 67.0718
1416 67.2844
1424 67.4122
1432 67.5872
1440 68.4032
1448 68.9574
1456 69.098
1464 69.5112
1472 69.7652
1480 70.1836
1488 70.6814
1496 70.9074
1504 71.2862
1512 71.4714
1520 71.8098
1528 72.078
1536 72.6048
1544 73.0774
1552 73.337
1560 73.4958
1568 73.9218
1576 74.2474
1584 74.4616
1592 74.7908
1600 74.825
1608 75.3036
1616 75.6876
1624 76.0154
1632 76.2858
1640 76.3666
1648 76.8098
1656 77.277
1664 77.5838
1672 77.8164
1680 78.051
1688 78.2942
1696 78.4126
1704 78.6862
1712 79.2066
1720 79.6016
1728 80.0678
1736 80.5322
1744 80.9996
1752 81.2932
1760 81.7016
1768 81.7542
1776 82.1128
1784 82.3996
1792 82.9322
1800 83.4614
1808 83.9992
1816 84.8024
1824 85.2184
1832 85.553
1840 85.6424
1848 85.8702
1856 86.3656
1864 86.5226
1872 86.7756
1880 87.0656
1888 87.3098
1896 87.5956
1904 87.9418
1912 88.5458
1920 88.8886
1928 89.063
1936 89.34
1944 89.4244
1952 89.336
1960 89.509
1968 89.584
1976 89.8648
1984 90.4432
1992 90.9058
2000 91.8902
2008 92.6048
2016 93.6594
2024 94.1848
2032 94.5976
2040 94.7586
2048 95.387
2056 95.8452
2064 96.382
2072 96.8016
2080 97.5032
2088 98.2288
2096 98.6192
2104 98.8412
2112 99.0632
2120 99.5756
2128 100.106
2136 100.691
2144 101.111
2152 101.361
2160 101.488
2168 101.519
2176 101.642
2184 102.213
2192 102.766
2200 103.015
2208 103.117
2216 103.431
2224 103.56
2232 103.861
2240 104.002
2248 104.701
2256 105.308
2264 105.689
2272 106.02
2280 106.462
2288 107.11
2296 107.586
2304 108.298
2312 108.953
2320 109.586
2328 110.206
2336 110.35
2344 110.752
2352 111.288
2360 111.64
2368 112.171
2376 112.493
2384 113.075
2392 113.472
2400 113.632
2408 113.903
2416 114.116
2424 114.459
2432 114.921
2440 115.02
2448 115.771
2456 116.41
2464 116.6
2472 117.108
2480 117.458
2488 117.788
2496 117.979
2504 118.509
2512 118.805
2520 119.275
2528 119.604
2536 119.97
2544 120.491
2552 120.506
2560 121.27
2568 121.969
2576 122.316
2584 122.839
2592 123.41
2600 123.494
2608 123.864
2616 124.092
2624 124.426
2632 124.668
2640 124.859
2648 125.16
2656 125.765
2664 126.154
2672 126.24
2680 126.574
2688 126.82
2696 127.056
2704 127.523
2712 127.998
2720 128.285
2728 128.896
2736 129.146
2744 129.419
2752 129.528
2760 129.687
2768 129.901
2776 130.435
2784 130.988
2792 131.242
2800 131.939
2808 132.497
2816 132.821
2824 133.312
2832 133.732
2840 134.097
2848 134.361
2856 134.67
2864 134.822
2872 134.947
2880 135.3
2888 135.627
2896 135.829
2904 136.075
2912 136.377
2920 136.471
2928 136.703
2936 136.802
2944 137.003
2952 137.398
2960 137.414
2968 137.702
2976 138.121
2984 138.31
2992 138.419
3000 138.451
3008 138.62
3016 138.712
3024 139.196
3032 139.678
3040 139.788
3048 140.056
3056 140.516
3064 140.817
3072 141.279
3080 141.549
3088 141.543
3096 141.672
3104 141.731
3112 141.969
3120 142.291
3128 142.643
3136 143.183
3144 143.444
3152 143.675
3160 143.96
3168 144.572
3176 144.95
3184 145.377
3192 145.945
3200 146.521
3208 146.921
3216 147.134
3224 148.13
3232 148.57
3240 148.897
3248 149.639
3256 150.095
3264 150.615
3272 150.646
3280 151.369
3288 152.136
3296 152.523
3304 152.766
3312 152.933
3320 153.187
3328 153.51
3336 153.77
3344 154.287
3352 154.422
3360 154.789
3368 155.268
3376 155.465
3384 155.865
3392 156.027
3400 156.108
3408 156.546
3416 157.058
3424 157.253
3432 157.274
3440 157.329
3448 157.458
3456 157.533
3464 157.657
3472 157.746
3480 158.196
3488 158.371
3496 158.477
3504 158.755
3512 159.069
3520 159.389
3528 159.698
3536 160.106
3544 160.684
3552 161.136
3560 161.202
3568 161.181
3576 161.291
3584 161.555
3592 161.844
3600 162.139
3608 162.362
3616 162.89
3624 163.031
3632 163.824
3640 164.311
3648 164.599
3656 164.715
3664 164.686
3672 164.857
3680 164.983
3688 165.06
3696 165.069
3704 165.007
3712 165.013
3720 165.117
3728 165.403
3736 165.897
3744 166.183
3752 166.483
3760 166.613
3768 166.939
3776 167.428
3784 167.498
3792 167.724
3800 168.037
3808 168.164
3816 168.102
3824 168.294
3832 168.532
3840 168.932
3848 168.94
3856 169.199
3864 169.29
3872 169.402
3880 169.432
3888 169.515
3896 169.759
3904 169.769
3912 170.01
3920 170.195
3928 170.477
3936 170.974
3944 171.379
3952 171.732
3960 172.081
3968 172.874
3976 173.385
3984 173.646
3992 173.706
4000 174.418
4008 174.829
4016 174.939
4024 175.081
4032 175.033
4040 175.461
4048 175.509
4056 176.264
4064 176.318
4072 176.5
4080 176.701
4088 176.951
4096 177.204
4104 177.619
4112 177.79
4120 177.958
4128 178.029
4136 178.138
4144 178.293
4152 178.568
4160 178.826
4168 178.981
4176 179.469
4184 179.714
4192 179.744
4200 180.078
4208 180.109
4216 180.237
4224 180.353
4232 180.731
4240 180.917
4248 181.042
4256 181.283
4264 181.405
4272 181.412
4280 181.371
4288 181.511
4296 181.613
4304 181.734
4312 181.747
4320 181.884
4328 181.849
4336 181.921
4344 182.254
4352 182.36
4360 182.48
4368 182.458
4376 182.644
4384 182.69
4392 182.779
4400 182.887
4408 183.064
4416 183.099
4424 183.241
4432 183.299
4440 183.505
4448 183.599
4456 183.725
4464 183.899
4472 184.178
4480 184.361
4488 184.425
4496 184.856
4504 184.912
4512 185.199
4520 185.427
4528 185.421
4536 185.703
4544 186.054
4552 186.518
4560 186.862
4568 187.476
4576 187.566
4584 187.619
4592 187.781
4600 188.617
4608 189.33
4616 189.884
4624 190.588
4632 190.926
4640 191.011
4648 191.359
4656 191.371
4664 191.226
4672 191.565
4680 191.711
4688 191.607
4696 191.762
4704 191.83
4712 191.829
4720 191.913
4728 192.035
4736 192.162
4744 192.138
4752 192.15
4760 192.1
4768 192.433
4776 192.608
4784 192.851
4792 192.964
4800 193.019
4808 193.03
4816 193.182
4824 193.08
4832 193.129
4840 193.26
4848 193.331
4856 193.476
4864 193.501
4872 193.78
4880 193.813
4888 193.84
4896 194.087
4904 194.393
4912 195.084
4920 195.406
4928 195.603
4936 195.704
4944 195.957
4952 195.965
4960 196.016
4968 196.134
4976 196.073
4984 196.131
4992 196.096


==> results/delay/averaged_results_SPSA_AJWT.dat <==
# 0
0 0
8 0.02
16 1.113
24 2.47608
32 2.76766
40 2.97826
48 3.14628
56 3.54164
64 3.97886
72 4.29572
80 4.72734
88 5.09678
96 5.51414
104 5.80746
112 6.13088
120 6.61338
128 7.06238
136 7.46244
144 7.84098
152 8.189
160 8.63488
168 9.08034
176 9.35662
184 9.63144
192 9.9668
200 10.4918
208 10.9499
216 11.4944
224 11.883
232 12.1628
240 12.5401
248 13.0508
256 13.4382
264 13.8467
272 14.205
280 14.5727
288 14.9459
296 15.3085
304 15.5418
312 16.0188
320 16.3071
328 16.704
336 17.0027
344 17.3205
352 17.8385
360 18.2031
368 18.5895
376 18.974
384 19.2176
392 19.5656
400 19.9239
408 20.3186
416 20.8204
424 21.2288
432 21.439
440 21.6388
448 21.8636
456 22.1202
464 22.457
472 22.8472
480 23.1064
488 23.3546
496 23.6182
504 23.9902
512 24.2786
520 24.5154
528 24.6548
536 24.8516
544 25.2552
552 25.6708
560 26.0214
568 26.509
576 26.886
584 27.2592
592 27.7838
600 28.077
608 28.4834
616 28.698
624 28.8216
632 29.0484
640 29.4172
648 29.8118
656 30.0786
664 30.464
672 30.7176
680 30.9532
688 31.363
696 31.6322
704 31.902
712 32.1046
720 32.3776
728 32.4662
736 32.7982
744 33.0362
752 33.4528
760 33.7462
768 33.9518
776 34.308
784 34.5708
792 34.814
800 35.0698
808 35.3034
816 35.786
824 35.9668
832 36.155
840 36.5496
848 36.7198
856 36.942
864 37.222
872 37.3048
880 37.6712
888 38.0672
896 38.2874
904 38.4114
912 38.6144
920 38.85
928 39.1656
936 39.4592
944 39.9014
952 40.4036
960 40.7844
968 41.3262
976 41.5484
984 41.7902
992 42.0694
1000 42.4034
1008 42.7588
1016 43.0592
1024 43.3822
1032 43.591
1040 43.8708
1048 44.214
1056 44.7906
1064 45.2108
1072 45.6506
1080 46.0666
1088 46.197
1096 46.4524
1104 46.8146
1112 47.034
1120 47.3032
1128 47.6784
1136 47.9482
1144 48.3474
1152 48.472
1160 48.672
1168 48.8688
1176 49.278
1184 49.357
1192 49.7508
1200 50.0112
1208 50.1408
1216 50.3508
1224 50.483
1232 50.5624
1240 50.801
1248 50.9932
1256 51.151
1264 51.3164
1272 51.4112
1280 51.5652
1288 51.7788
1296 51.999
1304 52.142
1312 52.3432
1320 52.6148
1328 52.9032
1336 53.2092
1344 53.5554
1352 53.8394
1360 54.031
1368 54.173
1376 54.4136
1384 54.5646
1392 54.7562
1400 55.1092
1408 55.4034
1416 55.789
1424 55.8622
1432 55.9908
1440 56.179
1448 56.6098
1456 56.735
1464 56.9666
1472 57.2068
1480 57.613
1488 57.7414
1496 57.7558
1504 58.0042
1512 58.2608
1520 58.674
1528 59.0702
1536 59.1852
1544 59.3092
1552 59.5914
1560 59.682
1568 59.985
1576 60.2
1584 60.4366
1592 60.6398
1600 60.8338
1608 60.9596
1616 61.2086
1624 61.4138
1632 61.8076
1640 61.9418
1648 62.1222
1656 62.6134
1664 63.0164
1672 63.2244
1680 63.7156
1688 63.9452
1696 64.1098
1704 64.3166
1712 64.6384
1720 65.0016
1728 65.4884
1736 65.8674
1744 66.0472
1752 66.4388
1760 66.726
1768 67.1658
1776 67.5294
1784 67.7736
1792 67.902
1800 68.2468
1808 68.6458
1816 68.96
1824 69.5344
1832 69.6994
1840 70.1948
1848 70.5462
1856 70.837
1864 71.2468
1872 71.8162
1880 72.2486
1888 72.4468
1896 72.6776
1904 73.224
1912 73.7272
1920 74.379
1928 74.6284
1936 74.8528
1944 75.2318
1952 75.4128
1960 75.7248
1968 75.9836
1976 76.258
1984 76.6818
1992 77.037
2000 77.2228
2008 77.517
2016 77.8284
2024 78.2976
2032 78.589
2040 78.6838
2048 78.8766
2056 79.1824
2064 79.456
2072 79.8852
2080 79.9708
2088 80.3172
2096 80.5088
2104 80.8184
2112 81.0964
2120 81.2312
2128 81.4596
2136 81.6522
2144 81.9798
2152 82.3554
2160 82.6442
2168 82.9244
2176 83.3414
2184 83.6268
2192 83.8464
2200 84.001
2208 84.1802
2216 84.6284
2224 84.9206
2232 85.2794
2240 85.4736
2248 85.5626
2256 85.8254
2264 86.1482
2272 86.7056
2280 87.0552
2288 87.235
2296 87.6994
2304 88.0458
2312 88.4778
2320 88.8378
2328 89.3516
2336 89.7096
2344 90.2054
2352 90.4802
2360 90.6956
2368 90.7732
2376 90.9568
2384 91.0506
2392 91.439
2400 91.6776
2408 91.8924
2416 92.2406
2424 92.4588
2432 92.5468
2440 92.8482
2448 93.1492
2456 93.4466
2464 93.6552
2472 93.7966
2480 94.2046
2488 94.509
2496 94.7098
2504 94.9802
2512 95.132
2520 95.4134
2528 95.609
2536 95.9654
2544 96.4184
2552 96.6754
2560 96.6874
2568 96.8966
2576 97.1174
2584 97.2224
2592 97.5454
2600 97.89
2608 98.0966
2616 98.4374
2624 98.7444
2632 98.9244
2640 98.9442
2648 99.1946
2656 99.2218
2664 99.379
2672 99.4862
2680 99.7186
2688 99.8466
2696 100.057
2704 100.081
2712 100.283
2720 100.392
2728 100.342
2736 100.396
2744 100.63
2752 100.79
2760 100.837
2768 100.965
2776 101.164
2784 101.189
2792 101.444
2800 101.859
2808 102.031
2816 102.417
2824 102.571
2832 102.675
2840 102.775
2848 102.94
2856 103.174
2864 103.323
2872 103.437
2880 103.699
2888 103.795
2896 104.043
2904 104.09
2912 104.229
2920 104.438
2928 104.65
2936 104.944
2944 105.281
2952 105.435
2960 105.753
2968 106.005
2976 106.458
2984 106.729
2992 107.072
3000 107.391
3008 107.755
3016 108.117
3024 108.648
3032 108.883
3040 108.963
3048 109.16
3056 109.491
3064 109.838
3072 110.626
3080 111.049
3088 111.188
3096 111.401
3104 111.695
3112 111.925
3120 112.167
3128 112.542
3136 112.92
3144 113.208
3152 113.539
3160 113.736
3168 113.98
3176 114.146
3184 114.489
3192 114.564
3200 114.686
3208 114.96
3216 115.152
3224 115.482
3232 115.729
3240 115.969
3248 116.02
3256 116.154
3264 116.352
3272 116.71
3280 116.778
3288 116.817
3296 117.097
3304 117.24
3312 117.298
3320 117.472
3328 117.637
3336 118.01
3344 118.085
3352 118.423
3360 118.879
3368 118.9
3376 119.002
3384 119.241
3392 119.297
3400 119.449
3408 119.672
3416 120.368
3424 120.673
3432 121.346
3440 121.869
3448 122.313
3456 122.757
3464 123.349
3472 123.551
3480 123.808
3488 124.484
3496 124.877
3504 125.006
3512 125.162
3520 125.492
3528 125.852
3536 125.961
3544 126.25
3552 126.721
3560 127.305
3568 127.536
3576 128.345
3584 128.527
3592 128.706
3600 129.207
3608 129.787
3616 130.184
3624 130.642
3632 130.99
3640 131.26
3648 131.84
3656 132.204
3664 132.586
3672 133.304
3680 133.629
3688 133.621
3696 134.163
3704 134.7
3712 135.162
3720 135.64
3728 136.027
3736 136.316
3744 136.711
3752 137.293
3760 137.439
3768 137.871
3776 138.397
3784 138.859
3792 139.328
3800 140.054
3808 140.613
3816 140.962
3824 141.173
3832 141.32
3840 141.58
3848 141.753
3856 142.004
3864 142.446
3872 142.977
3880 143.343
3888 143.689
3896 144.143
3904 144.307
3912 144.508
3920 144.949
3928 145.225
3936 145.465
3944 145.757
3952 145.958
3960 146.353
3968 146.563
3976 147.042
3984 147.148
3992 147.187
4000 147.819
4008 148.143
4016 148.623
4024 148.97
4032 149.434
4040 149.796
4048 150.003
4056 150.294
4064 150.67
4072 151.002
4080 151.505
4088 152.053
4096 152.298
4104 152.63
4112 153.052
4120 153.221
4128 153.509
4136 153.799
4144 154.175
4152 154.374
4160 154.685
4168 154.962
4176 155.049
4184 155.277
4192 155.465
4200 155.682
4208 155.68
4216 155.63
4224 155.788
4232 156.005
4240 156.243
4248 156.325
4256 156.817
4264 157.079
4272 157.533
4280 157.857
4288 158.008
4296 158.565
4304 158.996
4312 159.513
4320 159.688
4328 160.51
4336 160.946
4344 161.28
4352 161.597
4360 162.106
4368 162.634
4376 162.883
4384 163.336
4392 163.685
4400 163.936
4408 164.283
4416 164.4
4424 164.747
4432 165.181
4440 165.632
4448 165.855
4456 166.143
4464 166.416
4472 166.603
4480 167.123
4488 167.412
4496 167.808
4504 167.874
4512 168.095
4520 168.596
4528 168.876
4536 169.028
4544 169.281
4552 169.56
4560 169.824
4568 169.987
4576 170.352
4584 170.906
4592 171.429
4600 171.619
4608 172.084
4616 172.333
4624 172.685
4632 173.186
4640 173.554
4648 173.993
4656 174.395
4664 174.67
4672 175.018
4680 175.095
4688 175.361
4696 175.567
4704 175.678
4712 175.808
4720 175.832
4728 175.829
4736 175.983
4744 176.2
4752 176.56
4760 176.948
4768 177.058
4776 177.368
4784 177.622
4792 177.961
4800 178.093
4808 178.416
4816 178.52
4824 178.772
4832 178.846
4840 179.186
4848 179.636
4856 179.779
4864 180.147
4872 180.456
4880 180.929
4888 181.16
4896 181.341
4904 181.724
4912 182.18
4920 182.394
4928 182.863
4936 183.558
4944 184.152
4952 184.788
4960 185.211
4968 185.631
4976 186.326
4984 186.429
4992 187.199


==> results/delay/averaged_results_SPSA_N_ATWT.dat <==
# 0
0 0
8 0
16 0
24 0
32 0.309259
40 0.242408
48 0.309061
56 0.511827
64 0.789847
72 0.924658
80 1.17978
88 1.48171
96 1.62508
104 1.80881
112 2.02104
120 2.36231
128 2.58063
136 2.75072
144 2.94506
152 3.09446
160 3.22191
168 3.41736
176 3.55352
184 3.84468
192 3.94051
200 4.12804
208 4.3213
216 4.61348
224 4.76642
232 4.82336
240 4.9598
248 5.06752
256 5.28932
264 5.41556
272 5.756
280 5.99731
288 6.13021
296 6.19091
304 6.38559
312 6.52851
320 6.81492
328 7.08166
336 7.3484
344 7.60677
352 7.91803
360 8.06931
368 8.24153
376 8.51673
384 8.75281
392 9.01347
400 9.21087
408 9.3552
416 9.78941
424 9.95349
432 10.4938
440 10.8765
448 11.0683
456 11.3513
464 11.8996
472 12.3213
480 12.7031
488 13.3887
496 13.7376
504 14.3387
512 14.6429
520 14.9871
528 15.4511
536 15.879
544 16.438
552 16.8181
560 17.595
568 18.4343
576 18.8264
584 19.1108
592 19.8751
600 20.6652
608 21.3333
616 21.799
624 22.2919
632 22.8566
640 23.2598
648 23.7314
656 24.1703
664 25.0547
672 25.7398
680 26.228
688 26.6312
696 27.0697
704 27.8021
712 28.3212
720 28.7651
728 29.1858
736 29.8411
744 30.1324
752 30.6687
760 31.633
768 31.8424
776 32.1303
784 32.7779
792 33.1892
800 33.8212
808 34.5792
816 35.4029
824 36.0981
832 36.6828
840 37.0757
848 37.632
856 38.3072
864 38.6654
872 39.5354
880 40.3421
888 41.1583
896 41.8356
904 42.3962
912 43.0022
920 43.692
928 44.2453
936 45.0079
944 46.1247
952 46.8342
960 47.5327
968 48.2991
976 49.0788
984 49.9872
992 50.6168
1000 51.5126
1008 52.1164
1016 52.5729
1024 53.4739
1032 53.7863
1040 54.5714
1048 55.1921
1056 55.8166
1064 56.5171
1072 57.1232
1080 57.4229
1088 58.2612
1096 58.729
1104 59.5009
1112 59.96
1120 60.3897
1128 60.8816
1136 61.7647
1144 62.272
1152 63.0361
1160 63.4481
1168 64.378
1176 64.7789
1184 65.1581
1192 65.5411
1200 65.9804
1208 66.5599
1216 67.0554
1224 67.5908
1232 68.0278
1240 68.7186
1248 69.1028
1256 69.4087
1264 69.8099
1272 70.1236
1280 70.7353
1288 71.6011
1296 72.3434
1304 73.291
1312 74.016
1320 75.1938
1328 76.1084
1336 76.9503
1344 77.9614
1352 78.3862
1360 79.2232
1368 79.6976
1376 80.4139
1384 80.8421
1392 81.4369
1400 82.0214
1408 82.386
1416 83.2969
1424 83.9049
1432 84.5819
1440 85.1327
1448 86.3288
1456 87.1258
1464 88.142
1472 88.754
1480 89.3318
1488 89.9203
1496 90.6083
1504 91.0621
1512 91.6758
1520 92.2278
1528 92.9961
1536 93.5297
1544 94.1499
1552 94.5266
1560 95.1164
1568 95.2842
1576 95.6711
1584 96.3113
1592 97.208
1600 97.815
1608 98.1339
1616 98.604
1624 98.7614
1632 99.3923
1640 99.8811
1648 100.73
1656 101.289
1664 102.149
1672 103.482
1680 103.894
1688 104.266
1696 105.019
1704 105.529
1712 106.032
1720 106.6
1728 107.587
1736 107.918
1744 108.693
1752 108.919
1760 109.278
1768 109.849
1776 110.515
1784 110.905
1792 111.281
1800 112.09
1808 112.737
1816 113.391
1824 113.893
1832 114.92
1840 116.057
1848 117.718
1856 118.662
1864 119.487
1872 120.221
1880 120.686
1888 121.699
1896 122.453
1904 123.321
1912 124.861
1920 125.617
1928 126.267
1936 127.214
1944 128.061
1952 128.826
1960 129.754
1968 131.164
1976 132.089
1984 132.926
1992 134.004
2000 135.269
2008 136.808
2016 137.442
2024 138.454
2032 139.773
2040 140.38
2048 141.468
2056 142.074
2064 143.372
2072 144.386
2080 145.044
2088 146.031
2096 146.551
2104 147.134
2112 148.257
2120 149.559
2128 150.229
2136 150.647
2144 151.518
2152 152.483
2160 153.351
2168 154.304
2176 155.447
2184 155.89
2192 156.263
2200 157.3
2208 158.201
2216 159.374
2224 160.757
2232 161.621
2240 162.436
2248 163.344
2256 164.29
2264 165.261
2272 166.329
2280 167.33
2288 168.259
2296 169.502
2304 170.309
2312 171.042
2320 171.588
2328 172.607
2336 173.197
2344 174.129
2352 174.708
2360 175.696
2368 176.527
2376 177.361
2384 178.241
2392 178.978
2400 179.51
2408 180.327
2416 181.083
2424 181.777
2432 182.354
2440 183.13
2448 184.022
2456 184.737
2464 185.228
2472 185.828
2480 186.533
2488 186.648
2496 187.188
2504 187.792
2512 188.08
2520 188.732
2528 189.307
2536 190.006
2544 190.639
2552 190.953
2560 191.563
2568 192.054
2576 192.619
2584 193.668
2592 194.18
2600 195.151
2608 195.778
2616 196.322
2624 197.156
2632 197.67
2640 198.262
2648 199.343
2656 199.882
2664 200.353
2672 200.68
2680 201.207
2688 201.346
2696 201.859
2704 202.246
2712 202.696
2720 203.078
2728 203.757
2736 204.102
2744 204.753
2752 205.073
2760 205.312
2768 205.436
2776 205.936
2784 206.079
2792 206.419
2800 206.614
2808 206.961
2816 207.297
2824 207.452
2832 207.426
2840 207.63
2848 207.917
2856 208.498
2864 208.759
2872 209.443
2880 209.88
2888 210.568
2896 211.17
2904 211.669
2912 211.92
2920 212.228
2928 212.332
2936 212.739
2944 213.37
2952 213.364
2960 213.574
2968 213.628
2976 213.749
2984 213.994
2992 214.112
3000 214.533
3008 214.733
3016 215.08
3024 215.45
3032 215.767
3040 215.929
3048 216.076
3056 216.176
3064 216.34
3072 216.744
3080 216.821
3088 216.782
3096 216.849
3104 216.749
3112 216.858
3120 217.09
3128 217.361
3136 217.43
3144 217.537
3152 217.814
3160 217.722
3168 217.67
3176 217.687
3184 217.801
3192 217.63
3200 217.939
3208 217.988
3216 218.174
3224 218.424
3232 218.636
3240 218.708
3248 218.756
3256 218.837
3264 218.872
3272 219.249
3280 219.254
3288 219.252
3296 219.466
3304 219.417
3312 219.647
3320 220.127
3328 220.232
3336 220.474
3344 220.441
3352 220.929
3360 221.024
3368 221.101
3376 221.152
3384 221.174
3392 221.061
3400 221.276
3408 221.438
3416 221.45
3424 221.668
3432 222.134
3440 222.2
3448 222.414
3456 222.467
3464 222.306
3472 222.608
3480 222.873
3488 222.987
3496 223.236
3504 223.511
3512 223.627
3520 223.824
3528 224
3536 224.418
3544 224.32
3552 224.47
3560 224.773
3568 224.861
3576 224.792
3584 225.099
3592 225.352
3600 225.358
3608 225.082
3616 225.204
3624 225.176
3632 225.502
3640 225.517
3648 225.736
3656 225.803
3664 226.147
3672 226.174
3680 226.23
3688 226.261
3696 226.411
3704 226.664
3712 226.716
3720 226.814
3728 226.989
3736 226.914
3744 226.796
3752 226.734
3760 226.791
3768 226.933
3776 227.121
3784 227.078
3792 227.251
3800 227.211
3808 227.287
3816 227.368
3824 227.211
3832 227.396
3840 227.609
3848 227.557
3856 227.559
3864 227.598
3872 227.759
3880 227.628
3888 227.564
3896 227.399
3904 227.539
3912 227.403
3920 227.549
3928 227.718
3936 227.578
3944 227.559
3952 227.57
3960 227.972
3968 228.057
3976 228.317
3984 228.14
3992 228.048
4000 228.04
4008 228.183
4016 228.344
4024 228.431
4032 228.289
4040 228.66
4048 228.739
4056 228.821
4064 228.784
4072 229.108
4080 229.116
4088 229.056
4096 229.109
4104 229.266
4112 229.41
4120 229.319
4128 229.393
4136 229.384
4144 229.212
4152 229.416
4160 229.77
4168 229.493
4176 229.607
4184 229.637
4192 229.544
4200 229.249
4208 229.261
4216 229.326
4224 229.249
4232 229.147
4240 229.206
4248 228.99
4256 228.789
4264 228.741
4272 228.822
4280 228.843
4288 229.024
4296 229.049
4304 229.086
4312 229.348
4320 229.414
4328 229.466
4336 229.704
4344 229.8
4352 230.08
4360 230.424
4368 230.55
4376 230.524
4384 230.598
4392 230.54
4400 231.123
4408 231.161
4416 231.314
4424 231.373
4432 231.511
4440 231.798
4448 232.391
4456 232.497
4464 232.562
4472 232.671
4480 232.439
4488 232.384
4496 232.572
4504 232.647
4512 232.782
4520 232.794
4528 232.714
4536 232.701
4544 232.543
4552 232.539
4560 232.404
4568 232.42
4576 232.326
4584 232.113
4592 232.213
4600 232.386
4608 232.544
4616 232.431
4624 232.316
4632 232.327
4640 232.591
4648 232.644
4656 232.569
4664 232.721
4672 232.768
4680 232.91
4688 233.114
4696 233.183
4704 233.36
4712 233.428
4720 233.393
4728 233.722
4736 233.686
4744 233.943
4752 234.169
4760 234.296
4768 234.252
4776 234.567
4784 235.008
4792 235.13
4800 235.098
4808 235.282
4816 235.426
4824 235.833
4832 236.062
4840 236.651
4848 236.959
4856 237.408
4864 237.532
4872 237.599
4880 237.797
4888 238.103
4896 238.739
4904 238.763
4912 239.244
4920 239.343
4928 239.529
4936 239.476
4944 239.721
4952 239.953
4960 240.223
4968 240.432
4976 240.542
4984 240.532
4992 240.539


==> results/tar/averaged_results_RS_SF_N_TAR.dat <==
# 0
0 0
8 0
16 0
24 0
32 1.76
40 4.54
48 9.54
56 15.74
64 22.36
72 28
80 33.18
88 38.26
96 42.52
104 46.74
112 50.36
120 54.04
128 57.5
136 60.9
144 63.76
152 66.82
160 69.78
168 72.46
176 74.96
184 77.14
192 79.32
200 80.94
208 82.94
216 85.16
224 86.84
232 88.74
240 90.4
248 91.8
256 93.78
264 95.06
272 96.52
280 98.06
288 99.76
296 100.98
304 102.28
312 103.74
320 104.88
328 106.2
336 107.58
344 108.9
352 110.62
360 112.1
368 113.66
376 114.7
384 115.98
392 117.44
400 118.78
408 120.1
416 121.36
424 122.88
432 124.02
440 125.5
448 126.5
456 127.98
464 129
472 130.36
480 131.7
488 133.2
496 134.44
504 136
512 137.08
520 138.4
528 139.96
536 141.5
544 142.88
552 144.2
560 145.54
568 146.74
576 148.28
584 149.42
592 150.74
600 152.16
608 153.64
616 154.96
624 156.24
632 157.44
640 158.82
648 160.26
656 161.58
664 162.9
672 164.36
680 165.74
688 167
696 168.16
704 169.1
712 170.7
720 171.92
728 173.42
736 174.8
744 176
752 177.52
760 179.1
768 180.4
776 182.24
784 183.62
792 184.9
800 186.06
808 187.5
816 188.9
824 190.72
832 192.32
840 193.66
848 194.96
856 196.76
864 198.56
872 199.92
880 201.58
888 203.18
896 204.4
904 205.86
912 207.34
920 209.16
928 210.62
936 212.1
944 213.66
952 215.22
960 216.62
968 218.2
976 219.96
984 221.16
992 222.44
1000 224.16
1008 225.66
1016 227.22
1024 228.6
1032 230.02
1040 231.2
1048 232.86
1056 234.18
1064 236.28
1072 237.74
1080 239.56
1088 241.28
1096 242.82
1104 244.48
1112 246.04
1120 247.72
1128 249.2
1136 250.58
1144 252.12
1152 253.98
1160 255.78
1168 257.68
1176 259.3
1184 261.04
1192 262.74
1200 264.64
1208 266.42
1216 268.16
1224 269.92
1232 271.38
1240 273.28
1248 275
1256 276.38
1264 277.84
1272 279.02
1280 280.84
1288 282.06
1296 283.44
1304 284.7
1312 286.38
1320 287.7
1328 289
1336 290.14
1344 291.62
1352 292.96
1360 294.6
1368 295.96
1376 297.78
1384 299.44
1392 300.84
1400 302.3
1408 303.86
1416 305.44
1424 306.86
1432 308.78
1440 310.04
1448 311.46
1456 313.26
1464 314.9
1472 316.28
1480 318.02
1488 319.62
1496 320.84
1504 322.42
1512 324.04
1520 325.76
1528 327.2
1536 328.48
1544 329.9
1552 331.52
1560 333
1568 334.34
1576 335.54
1584 337.06
1592 338.3
1600 339.76
1608 341.1
1616 342.8
1624 344.64
1632 345.96
1640 347.36
1648 348.82
1656 350.18
1664 351.34
1672 352.94
1680 354.3
1688 355.86
1696 357.18
1704 358.64
1712 360.16
1720 361.6
1728 362.96
1736 364.5
1744 365.78
1752 367.2
1760 368.2
1768 369.56
1776 370.82
1784 372.06
1792 373.58
1800 374.8
1808 376.18
1816 377.68
1824 378.74
1832 380.06
1840 381.52
1848 383.1
1856 384.22
1864 385.48
1872 386.36
1880 387.84
1888 389.16
1896 390.28
1904 391.8
1912 393.46
1920 394.96
1928 396.38
1936 397.68
1944 399.46
1952 400.8
1960 401.92
1968 402.96
1976 403.88
1984 405.36
1992 406.48
2000 408.06
2008 408.76
2016 409.7
2024 411.22
2032 412.48
2040 413.56
2048 414.82
2056 415.98
2064 417.1
2072 418.58
2080 420
2088 421.2
2096 422.24
2104 423.24
2112 424.5
2120 425.74
2128 427.02
2136 428.4
2144 429.54
2152 430.62
2160 431.72
2168 432.8
2176 433.94
2184 435.02
2192 436.46
2200 437.54
2208 438.74
2216 439.88
2224 441.22
2232 442.64
2240 444.26
2248 445.54
2256 447.02
2264 448.36
2272 449.9
2280 451.06
2288 451.96
2296 453.32
2304 454.58
2312 455.8
2320 457.12
2328 458.64
2336 460.1
2344 461
2352 462.14
2360 463.06
2368 464.16
2376 465.52
2384 466.74
2392 468.3
2400 469.76
2408 471.02
2416 472.46
2424 473.68
2432 475
2440 475.98
2448 477.18
2456 478.32
2464 479.54
2472 480.5
2480 481.62
2488 482.64
2496 483.98
2504 485.5
2512 486.84
2520 488.24
2528 489.7
2536 490.76
2544 492.12
2552 493.3
2560 494.62
2568 495.9
2576 497.26
2584 498.52
2592 499.62
2600 500.86
2608 502.16
2616 503.46
2624 504.76
2632 505.82
2640 507.08
2648 508.36
2656 509.4
2664 510.54
2672 511.84
2680 512.88
2688 514.08
2696 515.2
2704 516.36
2712 517.54
2720 518.78
2728 519.7
2736 520.8
2744 521.8
2752 523.16
2760 524.58
2768 525.84
2776 527.48
2784 528.84
2792 530.12
2800 531.42
2808 532.5
2816 533.52
2824 534.58
2832 535.86
2840 537.28
2848 538.48
2856 539.66
2864 541.08
2872 542.5
2880 543.64
2888 544.8
2896 546.06
2904 547.36
2912 548.44
2920 549.96
2928 551.46
2936 552.78
2944 554.38
2952 555.78
2960 557.44
2968 558.88
2976 560.48
2984 561.74
2992 562.78
3000 563.84
3008 564.72
3016 565.72
3024 566.92
3032 568
3040 569.24
3048 570.64
3056 572.04
3064 573.34
3072 574.58
3080 575.84
3088 577.02
3096 578.06
3104 579.4
3112 580.56
3120 581.58
3128 582.68
3136 584.06
3144 585.16
3152 586.24
3160 587.34
3168 588.36
3176 589.6
3184 590.8
3192 592.22
3200 593.42
3208 594.56
3216 595.5
3224 597.1
3232 598.28
3240 599.58
3248 600.8
3256 602.1
3264 603.18
3272 604.2
3280 605.46
3288 606.8
3296 608.08
3304 609.4
3312 610.76
3320 612.12
3328 613.38
3336 614.56
3344 615.68
3352 616.74
3360 617.94
3368 618.94
3376 620.3
3384 621.62
3392 622.76
3400 624.02
3408 625.14
3416 626.26
3424 627.26
3432 628.82
3440 630.38
3448 631.76
3456 632.98
3464 634.24
3472 635.64
3480 637
3488 638.52
3496 639.54
3504 640.64
3512 641.86
3520 642.94
3528 644
3536 645.4
3544 646.7
3552 647.88
3560 649.04
3568 650.22
3576 651.34
3584 652.78
3592 653.94
3600 655.16
3608 656.76
3616 657.84
3624 659.08
3632 660.18
3640 661.4
3648 662.22
3656 663.52
3664 664.62
3672 665.78
3680 667.02
3688 668.04
3696 669.3
3704 670.3
3712 671.46
3720 672.48
3728 673.72
3736 674.76
3744 675.6
3752 676.68
3760 678
3768 679.02
3776 680.24
3784 681.5
3792 682.82
3800 683.92
3808 685.18
3816 686.48
3824 687.86
3832 688.98
3840 690.18
3848 691.52
3856 692.82
3864 693.98
3872 695.12
3880 696.22
3888 697.6
3896 698.6
3904 699.7
3912 701.06
3920 702.2
3928 703.58
3936 704.68
3944 705.9
3952 707.38
3960 708.76
3968 710.1
3976 711.22
3984 712.26
3992 713.52
4000 715.76
4008 717.02
4016 718.38
4024 719.74
4032 720.96
4040 722.4
4048 723.62
4056 724.88
4064 726.04
4072 727.4
4080 728.52
4088 729.82
4096 731.08
4104 732.3
4112 733.66
4120 735.22
4128 736.86
4136 737.94
4144 739.22
4152 740.3
4160 741.36
4168 742.9
4176 744.2
4184 745.44
4192 746.82
4200 748.32
4208 749.46
4216 750.78
4224 752.16
4232 753.46
4240 754.48
4248 755.86
4256 757.06
4264 758.24
4272 759.5
4280 760.54
4288 761.38
4296 762.44
4304 763.7
4312 764.9
4320 766.24
4328 767.7
4336 768.76
4344 769.74
4352 771.02
4360 772
4368 773.3
4376 774.7
4384 775.66
4392 777.1
4400 778.28
4408 779.62
4416 780.8
4424 781.82
4432 783.04
4440 784.2
4448 785.44
4456 786.72
4464 787.68
4472 789.02
4480 790.4
4488 791.62
4496 792.84
4504 794.04
4512 795.3
4520 796.44
4528 797.86
4536 799.16
4544 800.46
4552 801.66
4560 802.62
4568 803.88
4576 804.92
4584 805.82
4592 807.12
4600 808.18
4608 809.6
4616 810.78
4624 811.68
4632 812.88
4640 814.12
4648 815.3
4656 816.76
4664 817.86
4672 819.1
4680 820.34
4688 821.52
4696 823
4704 824.3
4712 825.34
4720 826.64
4728 827.92
4736 829.24
4744 830.58
4752 831.8
4760 832.98
4768 833.96
4776 835.02
4784 836.4
4792 837.58
4800 838.74
4808 839.84
4816 841.06
4824 842.22
4832 843.58
4840 845.16
4848 846.2
4856 847.14
4864 848.46
4872 850.22
4880 851.46
4888 852.98
4896 853.9
4904 855.24
4912 856.56
4920 858.14
4928 859.62
4936 860.96
4944 862.4
4952 863.58
4960 864.74
4968 865.84
4976 867.22
4984 869.08
4992 870.5


==> results/tar/averaged_results_RS_SF_TAR.dat <==
# 0
0 0
8 0
16 0
24 0
32 1
40 3.34
48 5.28
56 9.44
64 13
72 17.12
80 21.22
88 25.46
96 28.18
104 30.9
112 32.92
120 35.36
128 37.86
136 39.56
144 41.04
152 43.2
160 45.28
168 47.34
176 48.54
184 49.84
192 50.8
200 51.98
208 53.54
216 54.92
224 56.36
232 57.8
240 58.94
248 60.44
256 62.1
264 63.2
272 64.54
280 65.74
288 67.26
296 68.9
304 69.94
312 71.26
320 72.26
328 73.1
336 74.5
344 75.76
352 76.8
360 77.96
368 79.26
376 80.62
384 81.86
392 82.96
400 84.36
408 85.22
416 86.64
424 87.64
432 88.6
440 89.92
448 91.14
456 92.08
464 93.16
472 94.14
480 95.14
488 96.02
496 97.1
504 98.32
512 99.42
520 100.44
528 101.72
536 103.1
544 104.46
552 106.02
560 107.12
568 108.18
576 109.22
584 110.08
592 111.14
600 112.12
608 113.36
616 114.52
624 115.94
632 117.26
640 118.36
648 119.56
656 120.76
664 121.78
672 122.78
680 123.78
688 125.08
696 126.58
704 127.74
712 129.04
720 130.68
728 131.92
736 133.38
744 134.4
752 135.32
760 136.44
768 137.52
776 138.46
784 139.4
792 140.76
800 141.8
808 142.9
816 144.02
824 145.36
832 146.46
840 147.84
848 149.04
856 150.34
864 151.64
872 152.7
880 153.74
888 154.92
896 156.2
904 157.4
912 158.74
920 160.24
928 161.54
936 162.52
944 163.78
952 164.78
960 165.96
968 167.32
976 168.88
984 170.5
992 171.76
1000 172.74
1008 173.98
1016 175.1
1024 176.46
1032 177.96
1040 178.96
1048 180.12
1056 181.22
1064 182.78
1072 184.28
1080 185.44
1088 186.34
1096 187.48
1104 188.68
1112 189.74
1120 191.14
1128 192.28
1136 193.58
1144 194.76
1152 195.96
1160 197.06
1168 197.94
1176 199.48
1184 200.84
1192 202.08
1200 203.44
1208 204.72
1216 206.04
1224 207.5
1232 208.68
1240 210.06
1248 211.32
1256 212.54
1264 213.76
1272 215.28
1280 216.48
1288 217.76
1296 218.72
1304 219.82
1312 221.14
1320 222.42
1328 223.66
1336 225.24
1344 226.72
1352 228.04
1360 229.54
1368 230.5
1376 231.66
1384 232.72
1392 233.66
1400 234.88
1408 235.82
1416 237.04
1424 238.28
1432 239.36
1440 240.6
1448 241.92
1456 243.12
1464 244.08
1472 244.84
1480 245.92
1488 247.26
1496 248.46
1504 249.52
1512 250.54
1520 251.72
1528 252.94
1536 254.28
1544 255.58
1552 256.64
1560 257.88
1568 259.14
1576 260.5
1584 261.9
1592 263.12
1600 264.5
1608 265.72
1616 267
1624 268.36
1632 269.74
1640 271
1648 272.32
1656 273.52
1664 274.76
1672 276.22
1680 277.28
1688 278.38
1696 279.6
1704 281.08
1712 282.18
1720 283.36
1728 284.44
1736 285.68
1744 286.78
1752 287.98
1760 288.84
1768 290.06
1776 291.56
1784 292.68
1792 293.98
1800 295.36
1808 296.42
1816 297.6
1824 298.62
1832 299.78
1840 301.12
1848 302.8
1856 303.92
1864 305.3
1872 306.6
1880 307.84
1888 309.24
1896 310.68
1904 312.14
1912 313.4
1920 314.78
1928 316.12
1936 317.44
1944 319.02
1952 320.56
1960 321.72
1968 322.84
1976 324.34
1984 325.32
1992 326.72
2000 328.5
2008 329.54
2016 330.92
2024 332.02
2032 333.58
2040 335.1
2048 336.3
2056 337.54
2064 338.82
2072 340.02
2080 341.18
2088 342.48
2096 343.68
2104 344.88
2112 346.02
2120 347.2
2128 348.76
2136 350.36
2144 351.54
2152 352.9
2160 354.56
2168 355.88
2176 357.12
2184 358.6
2192 360.2
2200 361.88
2208 363.28
2216 364.8
2224 366.32
2232 367.78
2240 369.5
2248 370.8
2256 371.78
2264 373.28
2272 374.68
2280 375.86
2288 377.08
2296 378.16
2304 379.28
2312 380.34
2320 381.76
2328 383.08
2336 384.3
2344 385.66
2352 387.12
2360 388.2
2368 389.56
2376 390.9
2384 392.22
2392 393.44
2400 394.88
2408 396.1
2416 397.24
2424 398.54
2432 399.7
2440 401.36
2448 402.86
2456 404.2
2464 405.98
2472 407.5
2480 408.94
2488 410.42
2496 411.84
2504 412.98
2512 414.14
2520 415.46
2528 416.66
2536 418.16
2544 419.32
2552 420.84
2560 422.04
2568 423.02
2576 424.2
2584 425.6
2592 426.5
2600 427.98
2608 429.2
2616 430.3
2624 431.44
2632 432.66
2640 433.94
2648 435.16
2656 436.24
2664 437.7
2672 439.34
2680 440.82
2688 442.22
2696 443.48
2704 444.8
2712 446.02
2720 447.04
2728 448.62
2736 449.68
2744 451.34
2752 452.3
2760 453.8
2768 455.2
2776 456.28
2784 457.64
2792 458.9
2800 460.12
2808 461.44
2816 462.92
2824 464.48
2832 465.76
2840 467.26
2848 468.6
2856 470.12
2864 471.16
2872 472.32
2880 473.92
2888 475.46
2896 476.84
2904 478.1
2912 479.24
2920 480.44
2928 481.62
2936 482.74
2944 483.86
2952 485.18
2960 486.42
2968 487.8
2976 489.22
2984 490.64
2992 492.06
3000 493.54
3008 494.64
3016 495.92
3024 497
3032 498.2
3040 499.28
3048 500.54
3056 501.68
3064 502.94
3072 503.84
3080 504.7
3088 505.86
3096 506.78
3104 507.96
3112 509.06
3120 510.14
3128 511.28
3136 512.56
3144 513.34
3152 514.82
3160 515.78
3168 516.9
3176 518.12
3184 519.64
3192 520.88
3200 522.54
3208 524
3216 525.32
3224 526.98
3232 528.74
3240 530.18
3248 531.4
3256 532.66
3264 533.78
3272 535.04
3280 536.1
3288 537.4
3296 538.9
3304 540.2
3312 541.48
3320 542.66
3328 543.92
3336 545.22
3344 546.68
3352 548.42
3360 549.6
3368 550.72
3376 551.72
3384 553.14
3392 554.5
3400 555.94
3408 557
3416 558.32
3424 559.82
3432 560.98
3440 562.18
3448 563.48
3456 564.8
3464 566.06
3472 567.7
3480 568.94
3488 570.08
3496 571.4
3504 572.66
3512 574.08
3520 575.18
3528 576.54
3536 577.86
3544 578.96
3552 580.26
3560 581.56
3568 583.22
3576 584.48
3584 585.8
3592 587.12
3600 588.24
3608 589.64
3616 590.7
3624 591.92
3632 593.02
3640 594.28
3648 595.5
3656 596.74
3664 598.08
3672 599.42
3680 600.48
3688 601.54
3696 602.44
3704 603.9
3712 605.2
3720 606.42
3728 607.32
3736 608.62
3744 609.76
3752 610.9
3760 612.26
3768 613.48
3776 614.78
3784 615.98
3792 617.14
3800 618.3
3808 619.44
3816 621.1
3824 622.58
3832 624.32
3840 625.84
3848 627.02
3856 628.34
3864 629.56
3872 630.9
3880 632.34
3888 633.48
3896 634.86
3904 636.02
3912 637.46
3920 639.12
3928 640.28
3936 641.46
3944 642.76
3952 644.4
3960 645.78
3968 647.24
3976 648.46
3984 649.92
3992 650.94
4000 653.06
4008 654.54
4016 655.86
4024 656.96
4032 658.3
4040 659.72
4048 661.32
4056 662.78
4064 664.5
4072 666
4080 667.04
4088 668.34
4096 669.44
4104 670.7
4112 672.2
4120 673.36
4128 674.86
4136 676.1
4144 677.12
4152 678.3
4160 679.26
4168 680.18
4176 681.2
4184 682.76
4192 684.2
4200 685.54
4208 687.04
4216 688.4
4224 689.64
4232 690.94
4240 692.28
4248 693.68
4256 694.78
4264 695.9
4272 697.1
4280 698.42
4288 699.84
4296 701.2
4304 702.9
4312 704.22
4320 705.4
4328 706.44
4336 707.58
4344 708.96
4352 710.14
4360 711.4
4368 712.5
4376 713.78
4384 715.3
4392 716.74
4400 718.26
4408 719.3
4416 720.52
4424 721.5
4432 722.96
4440 724.22
4448 725.6
4456 726.84
4464 727.86
4472 728.96
4480 730.4
4488 731.36
4496 732.48
4504 734.02
4512 735.24
4520 736.68
4528 737.96
4536 739.1
4544 740.46
4552 741.98
4560 743.28
4568 744.62
4576 746.1
4584 747.26
4592 748.44
4600 749.8
4608 750.84
4616 752.06
4624 753.08
4632 754.16
4640 755.44
4648 756.82
4656 758.14
4664 759.88
4672 761.12
4680 762.36
4688 763.44
4696 764.58
4704 765.72
4712 767.3
4720 768.42
4728 769.78
4736 771.26
4744 772.56
4752 774.1
4760 775.36
4768 776.46
4776 777.7
4784 778.84
4792 780.22
4800 781.42
4808 782.86
4816 784.38
4824 785.56
4832 786.72
4840 787.9
4848 789.18
4856 790.36
4864 791.8
4872 792.76
4880 794.06
4888 795.38
4896 796.68
4904 797.88
4912 798.88
4920 799.94
4928 800.94
4936 802.26
4944 803.56
4952 804.84
4960 805.98
4968 807.1
4976 808.32
4984 809.54
4992 810.82


==> results/tar/averaged_results_RS_SPSA_N_TAR.dat <==
# 0
0 0
8 0
16 0
24 0.04
32 1.68
40 2.46
48 4.9
56 8.02
64 11.02
72 13.24
80 15.02
88 16.74
96 18.2
104 19.6
112 21.22
120 23.24
128 24.7
136 26.32
144 27.72
152 29.38
160 30.5
168 31.8
176 33.82
184 35.42
192 37.44
200 39.14
208 40.12
216 41.62
224 43.42
232 44.72
240 46.16
248 47.64
256 49.08
264 50.52
272 51.56
280 53.24
288 54.42
296 55.9
304 57.5
312 59.04
320 60.54
328 62.16
336 63.92
344 64.9
352 66.36
360 67.94
368 69.48
376 70.82
384 71.96
392 73.06
400 74.78
408 75.88
416 76.84
424 78.24
432 79.36
440 80.3
448 82.1
456 83.16
464 84.5
472 85.6
480 86.86
488 88.14
496 89.64
504 90.94
512 92.24
520 93.44
528 95.04
536 96.48
544 98
552 99
560 100.7
568 102.16
576 104.22
584 105.72
592 107.14
600 108.62
608 109.92
616 110.96
624 111.78
632 113.68
640 114.78
648 116.14
656 117.68
664 118.6
672 119.86
680 121.48
688 123.04
696 124.3
704 125.34
712 126.98
720 127.86
728 128.76
736 129.86
744 131.56
752 132.86
760 133.76
768 135.58
776 137.14
784 138.54
792 139.56
800 140.52
808 141.38
816 142.56
824 143.58
832 144.82
840 146
848 147.32
856 148.64
864 150
872 151.62
880 153.24
888 154.62
896 156.14
904 157.76
912 159.44
920 160.8
928 162.3
936 163.64
944 164.84
952 166.24
960 167.48
968 168.84
976 170.08
984 171.22
992 172.52
1000 173.96
1008 175.24
1016 176.38
1024 177.92
1032 178.98
1040 180.32
1048 181.76
1056 183.46
1064 184.78
1072 186.36
1080 187.76
1088 189.04
1096 190.38
1104 191.52
1112 192.66
1120 193.84
1128 195.12
1136 196.56
1144 198.04
1152 199.6
1160 201.1
1168 202.46
1176 203.76
1184 205.24
1192 206.52
1200 207.74
1208 209.14
1216 210.46
1224 211.72
1232 213.14
1240 214.58
1248 215.96
1256 217.36
1264 219.14
1272 220.44
1280 222.36
1288 223.36
1296 224.76
1304 226.4
1312 227.86
1320 228.78
1328 229.96
1336 231.48
1344 233.06
1352 234.46
1360 235.72
1368 236.72
1376 237.76
1384 238.94
1392 239.92
1400 241.26
1408 242.5
1416 243.62
1424 245.14
1432 246.56
1440 247.96
1448 249.26
1456 250.52
1464 251.66
1472 252.92
1480 254.26
1488 255.86
1496 257.26
1504 258.58
1512 260.06
1520 261.9
1528 263.36
1536 264.82
1544 266.44
1552 267.98
1560 269.16
1568 270.46
1576 271.44
1584 272.96
1592 274.66
1600 276.1
1608 277.64
1616 278.92
1624 280.3
1632 281.92
1640 283.28
1648 285.04
1656 286.52
1664 288
1672 289.66
1680 291
1688 292.32
1696 293.74
1704 295.32
1712 296.7
1720 297.96
1728 299.14
1736 300.5
1744 301.58
1752 302.9
1760 304.3
1768 305.96
1776 307.46
1784 308.98
1792 310.44
1800 311.74
1808 312.88
1816 314.4
1824 315.94
1832 317.2
1840 318.84
1848 320.38
1856 322.22
1864 323.84
1872 325.12
1880 326.54
1888 327.78
1896 329.42
1904 331.18
1912 333.1
1920 334.54
1928 336.06
1936 337.78
1944 339.52
1952 341.06
1960 342.86
1968 344.36
1976 346.06
1984 347.76
1992 349.1
2000 351.16
2008 352.58
2016 354.48
2024 356.5
2032 358.38
2040 360.1
2048 361.8
2056 363.56
2064 365.44
2072 367.5
2080 369.16
2088 370.68
2096 372.14
2104 373.96
2112 375.64
2120 377.3
2128 379.14
2136 380.88
2144 382.7
2152 384.1
2160 385.46
2168 387.54
2176 389.32
2184 390.92
2192 392.84
2200 394.4
2208 396.26
2216 398.36
2224 400.24
2232 401.96
2240 403.66
2248 405.56
2256 407.46
2264 409.52
2272 411.64
2280 413.56
2288 415.52
2296 417.18
2304 419.1
2312 420.84
2320 422.8
2328 424.54
2336 426.42
2344 428.3
2352 430.1
2360 431.68
2368 433.32
2376 434.94
2384 436.68
2392 438.28
2400 440.26
2408 442.28
2416 444.02
2424 445.72
2432 447.22
2440 449.08
2448 450.6
2456 452.2
2464 454
2472 455.74
2480 457.44
2488 458.86
2496 460.46
2504 461.8
2512 463.36
2520 465.02
2528 466.72
2536 468.3
2544 470.18
2552 471.82
2560 473.3
2568 474.9
2576 476.44
2584 477.76
2592 479.94
2600 481.4
2608 482.9
2616 484.9
2624 486.64
2632 488.4
2640 490.66
2648 492.36
2656 494.22
2664 495.84
2672 497.74
2680 499.54
2688 501.2
2696 503.02
2704 504.84
2712 506.66
2720 508.56
2728 510.44
2736 512.04
2744 513.72
2752 515.68
2760 517.38
2768 519.18
2776 521.3
2784 523.16
2792 525
2800 526.68
2808 528.14
2816 529.78
2824 531.6
2832 533.32
2840 534.98
2848 536.7
2856 537.96
2864 539.32
2872 540.94
2880 542.52
2888 544.26
2896 545.84
2904 547.3
2912 548.64
2920 550.2
2928 551.54
2936 553.14
2944 554.72
2952 556.38
2960 557.96
2968 559.72
2976 561.06
2984 562.86
2992 564.64
3000 566.42
3008 567.76
3016 569.42
3024 570.66
3032 572.08
3040 573.62
3048 575.14
3056 576.56
3064 578.2
3072 579.5
3080 580.84
3088 582.32
3096 583.68
3104 585.36
3112 586.68
3120 588.14
3128 589.62
3136 590.96
3144 592.74
3152 594.5
3160 595.92
3168 597.36
3176 598.92
3184 600.28
3192 601.38
3200 603.02
3208 604.26
3216 605.7
3224 607.06
3232 608.56
3240 610.12
3248 611.74
3256 613.22
3264 614.7
3272 616.34
3280 617.94
3288 619.64
3296 621.22
3304 622.6
3312 624.1
3320 625.8
3328 627.26
3336 628.6
3344 630.16
3352 631.52
3360 633.38
3368 635.18
3376 636.68
3384 638.14
3392 639.8
3400 641.32
3408 642.9
3416 644.58
3424 646.2
3432 647.94
3440 649.58
3448 651.48
3456 653.04
3464 654.54
3472 656.02
3480 657.64
3488 659.34
3496 661.22
3504 662.72
3512 664.36
3520 666.1
3528 667.52
3536 669.12
3544 670.64
3552 672.06
3560 673.64
3568 675.24
3576 676.7
3584 678.42
3592 679.92
3600 681.74
3608 683.32
3616 684.74
3624 686.28
3632 687.7
3640 688.88
3648 690.34
3656 692.04
3664 693.62
3672 694.88
3680 696.42
3688 697.8
3696 699.28
3704 700.96
3712 702.6
3720 703.88
3728 705.46
3736 706.78
3744 707.88
3752 709.44
3760 710.8
3768 712.56
3776 714.18
3784 715.78
3792 717.4
3800 719.14
3808 720.92
3816 722.6
3824 724.22
3832 725.36
3840 727.08
3848 729.02
3856 730.38
3864 732.04
3872 733.88
3880 735.34
3888 736.76
3896 738.24
3904 740.22
3912 741.7
3920 742.88
3928 744.24
3936 745.44
3944 747.18
3952 748.68
3960 750.38
3968 751.76
3976 753.54
3984 755.04
3992 756.66
4000 759.1
4008 760.78
4016 762.34
4024 763.54
4032 765.4
4040 767.08
4048 768.64
4056 770.26
4064 772
4072 773.54
4080 775.24
4088 776.86
4096 778.46
4104 779.86
4112 781.04
4120 782.62
4128 784.34
4136 785.78
4144 787.42
4152 788.88
4160 790.52
4168 791.88
4176 793.14
4184 794.8
4192 796.32
4200 798.02
4208 799.32
4216 800.74
4224 802.24
4232 803.82
4240 805.36
4248 806.82
4256 808.18
4264 809.82
4272 811.26
4280 812.74
4288 814.2
4296 815.5
4304 816.98
4312 818.68
4320 819.94
4328 821.66
4336 822.86
4344 824.24
4352 825.44
4360 826.94
4368 828.52
4376 830.22
4384 831.66
4392 833.1
4400 834.48
4408 836.12
4416 837.64
4424 838.76
4432 840.4
4440 841.94
4448 843.7
4456 844.94
4464 846.62
4472 848.02
4480 849.36
4488 850.78
4496 852.48
4504 853.8
4512 855.14
4520 856.46
4528 857.82
4536 859.46
4544 860.92
4552 862.42
4560 863.78
4568 865.04
4576 866.54
4584 868.12
4592 869.56
4600 871.12
4608 872.86
4616 874.42
4624 875.88
4632 877.18
4640 878.62
4648 879.86
4656 881.4
4664 883.04
4672 884.52
4680 886.18
4688 887.58
4696 889.04
4704 890.64
4712 892.06
4720 893.68
4728 895.34
4736 896.94
4744 898.26
4752 899.7
4760 901.34
4768 902.76
4776 904.26
4784 905.88
4792 907.38
4800 908.78
4808 910.02
4816 911.44
4824 913.04
4832 914.62
4840 916.02
4848 917.04
4856 918.6
4864 920.02
4872 921.44
4880 922.68
4888 924.32
4896 925.88
4904 927.3
4912 928.62
4920 930.06
4928 931.4
4936 932.86
4944 933.94
4952 935.1
4960 936.74
4968 938.16
4976 939.64
4984 940.96
4992 942.3


==> results/tar/averaged_results_RS_SPSA_TAR.dat <==
# 0
0 0
8 0
16 0
24 0
32 0.1
40 1.08
48 2.9
56 8.88
64 14.66
72 19.72
80 25.04
88 29.56
96 34.66
104 39.16
112 43.7
120 47.48
128 51.62
136 55.58
144 59.28
152 64.22
160 68.36
168 72.36
176 75.94
184 79.44
192 83.04
200 86.34
208 89.68
216 92.98
224 95.98
232 99.16
240 102.58
248 106.52
256 109.78
264 112.58
272 115.2
280 118
288 121.62
296 124.36
304 127.04
312 130.14
320 133
328 135.64
336 138.06
344 140.56
352 143.28
360 145.68
368 147.94
376 150.36
384 152.5
392 154.92
400 156.96
408 159.18
416 161.64
424 164.48
432 166.66
440 169.18
448 171.58
456 173.76
464 175.88
472 178.12
480 180.44
488 182.46
496 184.16
504 186.46
512 188.56
520 191.18
528 193.32
536 195.46
544 197.5
552 199.72
560 201.62
568 203.56
576 205.9
584 207.62
592 209.78
600 211.58
608 213.38
616 215.1
624 216.6
632 218.3
640 220.24
648 222.38
656 224
664 225.8
672 227.54
680 229.56
688 231.64
696 233.34
704 235.12
712 236.58
720 238.5
728 240.78
736 242.64
744 244.7
752 246.64
760 248.68
768 250.42
776 251.96
784 253.64
792 255.24
800 256.8
808 258.4
816 260.3
824 262.14
832 264.02
840 265.66
848 267.56
856 269.14
864 271.14
872 272.98
880 275.16
888 276.82
896 278.96
904 281.2
912 283.26
920 285.2
928 286.96
936 288.92
944 290.98
952 292.96
960 294.46
968 296.04
976 298.32
984 300.44
992 302.06
1000 303.7
1008 305.82
1016 307.46
1024 309.22
1032 310.58
1040 312.34
1048 314.1
1056 315.92
1064 318.06
1072 319.42
1080 321.02
1088 322.74
1096 324.16
1104 326
1112 327.5
1120 329.14
1128 330.72
1136 332.56
1144 334.42
1152 335.98
1160 337.58
1168 339.38
1176 341.1
1184 342.6
1192 344.06
1200 345.72
1208 347.26
1216 348.88
1224 350.38
1232 351.76
1240 353.22
1248 354.96
1256 356.6
1264 358.24
1272 359.7
1280 361.72
1288 363.4
1296 364.84
1304 366.46
1312 367.64
1320 369.18
1328 370.76
1336 372.56
1344 373.96
1352 375.82
1360 377.84
1368 379.54
1376 381.24
1384 382.86
1392 384.2
1400 385.58
1408 387.3
1416 388.64
1424 390.62
1432 392.08
1440 393.52
1448 395.1
1456 396.62
1464 398.3
1472 400.16
1480 401.76
1488 403.42
1496 404.58
1504 406.16
1512 407.54
1520 409.06
1528 410.4
1536 412.32
1544 413.84
1552 415.46
1560 417.08
1568 418.68
1576 419.84
1584 421.52
1592 423.1
1600 424.88
1608 426.76
1616 428
1624 429.46
1632 430.78
1640 432.52
1648 433.7
1656 435.22
1664 436.84
1672 438.44
1680 439.86
1688 441.3
1696 442.46
1704 443.92
1712 445.06
1720 446.22
1728 447.44
1736 448.86
1744 450.4
1752 451.92
1760 453.54
1768 454.72
1776 455.92
1784 457.1
1792 458.52
1800 459.82
1808 461.22
1816 462.52
1824 464
1832 465.24
1840 466.68
1848 468.14
1856 469.38
1864 470.72
1872 472.56
1880 474.24
1888 476.06
1896 477.86
1904 479.88
1912 481.42
1920 483.3
1928 485.04
1936 486.72
1944 488.8
1952 490.54
1960 492.04
1968 493.56
1976 495.34
1984 496.88
1992 498.52
2000 500.5
2008 502.16
2016 503.72
2024 505.5
2032 507.04
2040 508.7
2048 510.54
2056 512.42
2064 514.06
2072 515.68
2080 517.22
2088 518.82
2096 520.6
2104 521.84
2112 523.36
2120 525.04
2128 526.58
2136 528.22
2144 529.44
2152 530.88
2160 532.58
2168 533.86
2176 535.64
2184 537.84
2192 539.48
2200 541.48
2208 543.6
2216 545.06
2224 546.92
2232 548.76
2240 550.32
2248 551.82
2256 553.26
2264 555
2272 556.74
2280 558.28
2288 559.86
2296 561.3
2304 562.94
2312 564.54
2320 566.2
2328 568.1
2336 569.96
2344 571.5
2352 573.14
2360 574.84
2368 576.42
2376 577.88
2384 579.42
2392 581.02
2400 582.42
2408 584
2416 585.56
2424 586.92
2432 588.66
2440 590.14
2448 591.84
2456 593.36
2464 594.76
2472 596.3
2480 598.1
2488 599.6
2496 601.44
2504 602.78
2512 604.14
2520 605.54
2528 607
2536 608.56
2544 610
2552 611.48
2560 613.1
2568 614.68
2576 616.14
2584 617.54
2592 619.14
2600 620.54
2608 622.1
2616 623.8
2624 625.42
2632 626.78
2640 628.14
2648 629.6
2656 630.8
2664 632.2
2672 633.34
2680 634.64
2688 635.82
2696 637.16
2704 638.48
2712 639.94
2720 641.7
2728 642.96
2736 644.1
2744 645.3
2752 646.44
2760 647.74
2768 648.96
2776 650.72
2784 652.16
2792 653.78
2800 655.24
2808 656.68
2816 658.1
2824 659.16
2832 660.4
2840 661.78
2848 663.42
2856 664.64
2864 665.74
2872 667.24
2880 668.76
2888 670.2
2896 671.56
2904 672.8
2912 674.3
2920 675.7
2928 676.88
2936 678.1
2944 679.4
2952 680.76
2960 682.26
2968 683.98
2976 685.3
2984 686.4
2992 687.94
3000 689.18
3008 690.48
3016 691.94
3024 693.18
3032 694.38
3040 695.76
3048 697.26
3056 698.56
3064 699.7
3072 700.98
3080 702.14
3088 703.8
3096 705.4
3104 706.9
3112 708.2
3120 709.5
3128 710.82
3136 712.1
3144 713.26
3152 714.2
3160 715.68
3168 717.2
3176 718.26
3184 719.06
3192 720.16
3200 721.36
3208 722.74
3216 723.9
3224 724.92
3232 726.16
3240 727.64
3248 729.02
3256 730.42
3264 731.8
3272 733.42
3280 734.8
3288 735.78
3296 736.68
3304 738.04
3312 739.6
3320 740.82
3328 742.14
3336 743.5
3344 744.68
3352 746
3360 747.2
3368 748.42
3376 749.98
3384 751.34
3392 752.56
3400 753.86
3408 755.12
3416 756.24
3424 757.78
3432 758.98
3440 760.46
3448 761.8
3456 763.22
3464 764.9
3472 766.14
3480 767.52
3488 769.12
3496 770.56
3504 771.68
3512 773.02
3520 774.36
3528 775.76
3536 777
3544 778.2
3552 779.32
3560 780.2
3568 781.42
3576 782.5
3584 783.9
3592 785.06
3600 786.06
3608 787.32
3616 788.34
3624 789.68
3632 790.96
3640 792.04
3648 793.06
3656 794.66
3664 795.96
3672 797.22
3680 798.36
3688 799.82
3696 801
3704 802.28
3712 803.54
3720 804.56
3728 805.62
3736 806.98
3744 808.38
3752 809.82
3760 811.08
3768 812.4
3776 813.68
3784 814.88
3792 816.36
3800 817.76
3808 819.14
3816 820.78
3824 821.98
3832 823.28
3840 824.78
3848 826.12
3856 827.18
3864 828.34
3872 829.94
3880 831.24
3888 832.48
3896 834
3904 835.34
3912 836.78
3920 838.08
3928 839.24
3936 840.44
3944 841.34
3952 842.52
3960 843.72
3968 845.1
3976 846.36
3984 847.94
3992 849
4000 851.08
4008 852.1
4016 853.24
4024 854.26
4032 855.4
4040 856.66
4048 857.92
4056 859.14
4064 860.2
4072 861.42
4080 862.94
4088 864.18
4096 865.4
4104 866.48
4112 867.98
4120 869.54
4128 870.86
4136 871.76
4144 872.92
4152 874.16
4160 875.52
4168 876.36
4176 877.64
4184 878.92
4192 880.16
4200 881.46
4208 882.44
4216 883.54
4224 884.88
4232 885.76
4240 886.84
4248 887.92
4256 888.8
4264 890.16
4272 891.22
4280 892.58
4288 893.7
4296 894.68
4304 895.66
4312 896.74
4320 897.94
4328 899.02
4336 900.18
4344 901.38
4352 902.64
4360 903.8
4368 905.28
4376 906.44
4384 907.6
4392 908.92
4400 909.94
4408 911
4416 912.24
4424 913.54
4432 914.8
4440 916.08
4448 917.16
4456 918.3
4464 919.52
4472 920.52
4480 921.72
4488 922.78
4496 923.86
4504 925.22
4512 926.46
4520 927.54
4528 928.8
4536 930
4544 931.04
4552 932.44
4560 933.72
4568 934.94
4576 935.96
4584 936.9
4592 938.14
4600 939.34
4608 940.56
4616 941.62
4624 943.1
4632 944.1
4640 945.2
4648 946.36
4656 947.64
4664 948.94
4672 950.24
4680 951.44
4688 952.52
4696 953.7
4704 954.88
4712 956.2
4720 957.4
4728 958.34
4736 959.48
4744 960.6
4752 961.62
4760 962.86
4768 964.04
4776 964.98
4784 966.36
4792 967.46
4800 968.62
4808 969.66
4816 970.84
4824 971.8
4832 973
4840 974.2
4848 975.36
4856 976.36
4864 977.6
4872 978.86
4880 980.1
4888 981.1
4896 982.16
4904 983.32
4912 984.28
4920 985.46
4928 986.7
4936 987.82
4944 988.8
4952 989.92
4960 991.26
4968 992.5
4976 993.72
4984 995.34
4992 996.82


==> results/tar/averaged_results_SF_N_TAR.dat <==
# 0
0 0
8 0
16 0
24 0
32 0.72
40 5.22
48 8.64
56 11.94
64 15.08
72 18.74
80 22.38
88 25.9
96 29.42
104 32.18
112 35.24
120 38.7
128 41.7
136 44.68
144 47.64
152 50.64
160 53.6
168 55.8
176 58.14
184 60.12
192 62.2
200 64.16
208 66.66
216 68.9
224 70.76
232 72.76
240 74.6
248 76.8
256 78.7
264 80.72
272 82.6
280 84.12
288 86.02
296 87.84
304 89.8
312 91.62
320 93.1
328 94.72
336 96.58
344 98.24
352 99.66
360 101.06
368 102.34
376 103.92
384 105.42
392 106.96
400 108.44
408 109.98
416 111.4
424 112.82
432 114.72
440 116.26
448 117.7
456 119.02
464 120.08
472 121.54
480 122.98
488 124.3
496 125.42
504 127.02
512 128.58
520 130.22
528 131.56
536 133.18
544 134.58
552 136
560 137.56
568 138.82
576 140.06
584 141.4
592 142.7
600 144.06
608 145.38
616 146.88
624 148.28
632 149.8
640 151.26
648 152.64
656 153.88
664 155.22
672 156.64
680 157.82
688 158.98
696 160.3
704 161.56
712 162.94
720 164.96
728 166.46
736 167.68
744 169.2
752 170.5
760 171.9
768 173.12
776 174.66
784 176.02
792 177.42
800 178.94
808 180.16
816 181.62
824 183.54
832 185.4
840 186.88
848 188.62
856 190.08
864 191.56
872 193.22
880 194.88
888 195.94
896 197.44
904 199.1
912 200.9
920 202.72
928 204.52
936 205.96
944 207.22
952 208.54
960 209.94
968 211.22
976 212.54
984 213.94
992 215.24
1000 216.78
1008 218.06
1016 219.3
1024 220.8
1032 222.3
1040 223.48
1048 224.58
1056 226.06
1064 227.22
1072 228.76
1080 230.42
1088 231.88
1096 233.62
1104 235.22
1112 236.76
1120 238.12
1128 239.94
1136 241.54
1144 243.02
1152 244.54
1160 246.1
1168 247.46
1176 248.8
1184 250.56
1192 252.22
1200 254.08
1208 255.52
1216 256.62
1224 258.02
1232 259.34
1240 260.9
1248 262.14
1256 263.68
1264 265.24
1272 266.88
1280 268.32
1288 269.82
1296 271.2
1304 272.48
1312 273.92
1320 275.6
1328 277.12
1336 278.5
1344 280.16
1352 281.58
1360 283.08
1368 284.54
1376 286.1
1384 287.66
1392 289.4
1400 291.34
1408 292.8
1416 294.12
1424 295.52
1432 297.02
1440 298.46
1448 299.84
1456 301.22
1464 302.74
1472 304.12
1480 305.28
1488 307
1496 308.6
1504 310.18
1512 311.66
1520 313
1528 314.5
1536 316.18
1544 317.74
1552 319.18
1560 320.82
1568 321.96
1576 323.54
1584 325.12
1592 326.46
1600 327.86
1608 328.76
1616 330.38
1624 331.88
1632 333.4
1640 334.86
1648 336.4
1656 337.94
1664 339.26
1672 340.64
1680 341.8
1688 343.08
1696 344.18
1704 345.68
1712 346.76
1720 348.4
1728 349.42
1736 350.78
1744 352.06
1752 353.4
1760 354.74
1768 356
1776 357.12
1784 358.38
1792 359.36
1800 360.78
1808 362.1
1816 363.16
1824 364.18
1832 365.4
1840 366.76
1848 368
1856 369.3
1864 370.72
1872 372.24
1880 373.48
1888 374.84
1896 375.78
1904 377.04
1912 378.44
1920 380.04
1928 381.36
1936 382.62
1944 383.9
1952 385.08
1960 386.12
1968 387.18
1976 388.2
1984 389.24
1992 390.3
2000 391.62
2008 392.72
2016 393.98
2024 395.22
2032 396.92
2040 398.24
2048 399.36
2056 400.78
2064 401.88
2072 403.62
2080 405.12
2088 406.9
2096 408.12
2104 409.84
2112 411.16
2120 412.58
2128 413.76
2136 414.9
2144 416.14
2152 417.22
2160 418.64
2168 419.84
2176 420.94
2184 422.06
2192 423.3
2200 424.48
2208 425.8
2216 427.06
2224 428.08
2232 429.14
2240 430.42
2248 431.56
2256 432.9
2264 434.14
2272 435.24
2280 436.72
2288 437.7
2296 439.08
2304 439.96
2312 441.12
2320 442.52
2328 443.8
2336 445.06
2344 446.42
2352 447.66
2360 448.72
2368 449.98
2376 451.28
2384 452.7
2392 453.76
2400 455.12
2408 456.62
2416 457.8
2424 458.88
2432 459.98
2440 461.24
2448 462.56
2456 464.08
2464 465.44
2472 466.98
2480 468.42
2488 469.94
2496 470.96
2504 472
2512 473.28
2520 474.48
2528 475.6
2536 476.78
2544 477.88
2552 478.92
2560 480.12
2568 481.54
2576 482.84
2584 484.28
2592 485.48
2600 486.68
2608 488.08
2616 489.36
2624 490.82
2632 491.94
2640 493.22
2648 494.34
2656 495.84
2664 496.8
2672 498
2680 499.24
2688 500.7
2696 501.64
2704 502.96
2712 504.42
2720 505.5
2728 506.58
2736 507.64
2744 508.92
2752 510.18
2760 511.02
2768 512.14
2776 513.3
2784 514.42
2792 515.52
2800 516.82
2808 518.12
2816 519.3
2824 520.96
2832 522.02
2840 523.22
2848 524.34
2856 525.52
2864 526.9
2872 528.18
2880 529.44
2888 530.46
2896 531.68
2904 533
2912 533.98
2920 535.1
2928 536
2936 537
2944 538.28
2952 539.28
2960 540.4
2968 541.32
2976 542.08
2984 543.2
2992 544.08
3000 545.1
3008 545.82
3016 546.56
3024 547.78
3032 548.96
3040 549.7
3048 550.52
3056 551.58
3064 552.8
3072 553.94
3080 555.02
3088 556.46
3096 557.54
3104 558.62
3112 559.46
3120 560.38
3128 561.34
3136 562.4
3144 563.5
3152 564.44
3160 565.66
3168 566.64
3176 567.74
3184 568.62
3192 569.72
3200 570.78
3208 571.66
3216 572.64
3224 573.54
3232 574.6
3240 575.62
3248 576.84
3256 577.74
3264 578.76
3272 580.04
3280 581.36
3288 582.76
3296 583.92
3304 585.06
3312 586.24
3320 587.38
3328 588.48
3336 589.62
3344 590.82
3352 591.98
3360 592.92
3368 594.12
3376 595.16
3384 596.04
3392 597.2
3400 598.28
3408 599.12
3416 600.2
3424 601.3
3432 602.4
3440 603.72
3448 604.78
3456 605.74
3464 606.68
3472 607.72
3480 608.58
3488 609.74
3496 610.8
3504 611.68
3512 612.7
3520 613.7
3528 615.04
3536 616.24
3544 617.4
3552 618.4
3560 619.58
3568 620.42
3576 621.46
3584 622.46
3592 623.48
3600 624.48
3608 625.48
3616 626.8
3624 627.92
3632 628.9
3640 629.78
3648 631
3656 632.14
3664 633.38
3672 634.62
3680 635.82
3688 636.88
3696 637.98
3704 639.2
3712 640.04
3720 641.18
3728 642.06
3736 643.08
3744 644.06
3752 645.44
3760 646.4
3768 647.82
3776 649.06
3784 650.3
3792 651.44
3800 652.68
3808 653.68
3816 654.66
3824 655.8
3832 657.08
3840 658.12
3848 659.18
3856 660.16
3864 661.24
3872 662.14
3880 663.24
3888 664.08
3896 665.3
3904 666.28
3912 667.26
3920 668.28
3928 669.5
3936 670.76
3944 671.86
3952 672.92
3960 674
3968 675.16
3976 676.32
3984 677.46
3992 678.8
4000 680.84
4008 682.02
4016 683.16
4024 684.34
4032 685.8
4040 686.92
4048 688.04
4056 689.24
4064 690.4
4072 691.38
4080 692.76
4088 693.86
4096 695.16
4104 696.4
4112 697.44
4120 698.5
4128 699.76
4136 700.96
4144 702.08
4152 703.36
4160 704.4
4168 705.52
4176 706.68
4184 707.86
4192 709.26
4200 710.58
4208 711.84
4216 713.06
4224 714.14
4232 715.46
4240 716.7
4248 717.92
4256 719.24
4264 720.4
4272 721.58
4280 722.74
4288 723.68
4296 725
4304 725.84
4312 727.06
4320 728
4328 728.72
4336 729.7
4344 730.62
4352 731.52
4360 732.36
4368 733.2
4376 734.02
4384 734.88
4392 735.98
4400 737.02
4408 738.28
4416 739.46
4424 740.28
4432 741.5
4440 742.44
4448 743.36
4456 744.44
4464 745.86
4472 746.8
4480 748.16
4488 749
4496 749.78
4504 750.88
4512 752.14
4520 753.28
4528 754.32
4536 755.38
4544 756.7
4552 757.98
4560 759.3
4568 760.4
4576 761.7
4584 762.98
4592 764.08
4600 765.3
4608 766.3
4616 767.4
4624 768.76
4632 769.92
4640 771.04
4648 772.32
4656 773.4
4664 774.54
4672 775.74
4680 776.84
4688 777.86
4696 779.2
4704 780.52
4712 781.68
4720 782.74
4728 783.86
4736 785
4744 786.28
4752 787.58
4760 788.68
4768 789.64
4776 790.96
4784 791.92
4792 793
4800 794.34
4808 795.6
4816 796.74
4824 797.9
4832 798.98
4840 799.8
4848 800.72
4856 802.18
4864 803.32
4872 804.4
4880 805.38
4888 806.42
4896 807.58
4904 808.58
4912 809.76
4920 810.8
4928 812.14
4936 813.32
4944 814.6
4952 815.92
4960 817.28
4968 819.1
4976 820.3
4984 821.58
4992 822.94


==> results/tar/averaged_results_SF_TAR.dat <==
# 0
0 0
8 0
16 0
24 0
32 0.16
40 1.56
48 4.06
56 6.88
64 9.16
72 10.88
80 12.66
88 14.6
96 16.4
104 18.44
112 20.28
120 21.86
128 23.62
136 25.3
144 26.72
152 28.54
160 30.12
168 31.78
176 33.44
184 34.78
192 36.5
200 37.54
208 39.02
216 40.34
224 41.9
232 43.22
240 45
248 46.3
256 47.48
264 48.92
272 50.24
280 51.52
288 52.92
296 54.44
304 56.14
312 58.1
320 59.28
328 60.52
336 61.96
344 63.08
352 64.58
360 66.08
368 67.12
376 68.14
384 69.22
392 70.54
400 71.52
408 72.82
416 74.14
424 75.5
432 76.76
440 77.8
448 78.92
456 80.06
464 81.28
472 82.48
480 83.82
488 85.2
496 86.28
504 87.2
512 88.58
520 90.02
528 91.36
536 92.42
544 93.9
552 95.52
560 97.06
568 98.08
576 99.14
584 100.54
592 101.46
600 102.64
608 103.68
616 104.48
624 105.72
632 106.64
640 107.84
648 108.82
656 110.16
664 111.12
672 112.2
680 113.38
688 114.38
696 115.42
704 116.52
712 117.48
720 118.7
728 120.12
736 121.16
744 122.32
752 123.84
760 125.04
768 126.52
776 127.68
784 129.18
792 130.28
800 131.28
808 132.48
816 133.52
824 134.72
832 136
840 137.64
848 138.72
856 139.68
864 140.86
872 142.34
880 143.9
888 145.3
896 146.86
904 148.22
912 149.48
920 151.16
928 152.76
936 154.28
944 155.14
952 156.28
960 157.72
968 158.9
976 160.04
984 161.34
992 162.48
1000 163.9
1008 164.92
1016 166.2
1024 167.44
1032 168.84
1040 169.92
1048 171.04
1056 171.92
1064 172.9
1072 174.06
1080 175.44
1088 176.52
1096 177.64
1104 178.6
1112 179.84
1120 181.04
1128 181.96
1136 183.02
1144 184.16
1152 185.54
1160 186.8
1168 188.18
1176 189.22
1184 190.14
1192 191.46
1200 192.56
1208 193.68
1216 194.62
1224 195.96
1232 196.96
1240 198.18
1248 199.4
1256 200.42
1264 201.48
1272 202.38
1280 203.42
1288 204.22
1296 205.68
1304 206.62
1312 207.64
1320 208.98
1328 210.22
1336 211.38
1344 212.8
1352 213.94
1360 215.12
1368 216.44
1376 217.98
1384 219.56
1392 220.96
1400 222.24
1408 223.4
1416 224.54
1424 225.78
1432 227.2
1440 228.36
1448 229.76
1456 230.68
1464 231.8
1472 232.74
1480 234
1488 235.14
1496 236.12
1504 237.24
1512 238.32
1520 239.3
1528 240.38
1536 241.88
1544 243.02
1552 244.06
1560 244.96
1568 246.08
1576 247.42
1584 248.48
1592 249.6
1600 250.58
1608 251.78
1616 253
1624 254.24
1632 255.32
1640 256.48
1648 257.44
1656 258.58
1664 259.6
1672 260.86
1680 261.8
1688 262.8
1696 263.58
1704 264.32
1712 265.5
1720 266.4
1728 267.3
1736 268.26
1744 268.96
1752 269.84
1760 270.76
1768 271.64
1776 272.88
1784 274.22
1792 275.4
1800 276.54
1808 277.46
1816 278.42
1824 279.32
1832 279.96
1840 281.16
1848 282.28
1856 283.14
1864 284.34
1872 285.14
1880 286.1
1888 287.16
1896 288.34
1904 289.26
1912 290.44
1920 291.4
1928 292.68
1936 293.56
1944 294.28
1952 295.62
1960 296.6
1968 297.6
1976 298.8
1984 299.92
1992 301.08
2000 302.6
2008 303.38
2016 304.98
2024 306.28
2032 307.3
2040 308.4
2048 309.44
2056 310.66
2064 311.98
2072 312.96
2080 313.98
2088 315.2
2096 316.36
2104 317.44
2112 318.64
2120 319.86
2128 321.14
2136 322.36
2144 323.18
2152 324.2
2160 325.54
2168 326.7
2176 327.54
2184 328.8
2192 329.64
2200 330.78
2208 331.98
2216 332.94
2224 334.38
2232 336.1
2240 337.66
2248 339.16
2256 340.28
2264 341.66
2272 342.76
2280 344.08
2288 345.32
2296 346.74
2304 348
2312 349.3
2320 350.42
2328 351.5
2336 352.52
2344 353.96
2352 355.06
2360 356
2368 357.08
2376 357.96
2384 359.22
2392 360.12
2400 361.02
2408 362.02
2416 363.34
2424 364.4
2432 365.62
2440 367
2448 368.36
2456 369.46
2464 370.74
2472 371.78
2480 372.88
2488 373.86
2496 374.76
2504 375.6
2512 376.74
2520 378.1
2528 379.28
2536 380.42
2544 381.94
2552 382.98
2560 384.06
2568 385.34
2576 386.58
2584 387.76
2592 388.9
2600 390.16
2608 391.32
2616 392.66
2624 393.9
2632 395.18
2640 396.34
2648 397.5
2656 398.64
2664 399.78
2672 400.88
2680 402.06
2688 402.82
2696 403.88
2704 404.92
2712 406.04
2720 407.38
2728 408.28
2736 409.38
2744 410.22
2752 411.26
2760 412.26
2768 413.66
2776 414.58
2784 415.62
2792 417.02
2800 418.58
2808 419.7
2816 420.92
2824 422.4
2832 423.62
2840 424.74
2848 426.28
2856 427.6
2864 429.06
2872 430.06
2880 431.14
2888 432.24
2896 433.46
2904 434.64
2912 435.8
2920 436.7
2928 437.8
2936 439.16
2944 440.4
2952 441.72
2960 442.76
2968 443.86
2976 445
2984 446.06
2992 447.44
3000 448.84
3008 449.96
3016 450.86
3024 451.94
3032 452.96
3040 454.18
3048 455.14
3056 456.06
3064 456.94
3072 457.96
3080 459.04
3088 460.38
3096 461.48
3104 462.82
3112 463.84
3120 464.82
3128 465.92
3136 466.84
3144 467.88
3152 468.86
3160 469.72
3168 470.48
3176 471.82
3184 472.76
3192 473.72
3200 474.54
3208 475.34
3216 476.38
3224 477.18
3232 477.98
3240 479.1
3248 480
3256 480.52
3264 481.56
3272 482.28
3280 483.52
3288 484.48
3296 485.42
3304 486.38
3312 487.3
3320 488.44
3328 489.44
3336 490.5
3344 491.52
3352 492.76
3360 493.76
3368 494.74
3376 496.12
3384 496.98
3392 498.3
3400 499.4
3408 500.46
3416 501.28
3424 502.32
3432 503.3
3440 504.4
3448 505.58
3456 506.8
3464 507.86
3472 508.96
3480 510.08
3488 510.84
3496 511.8
3504 513.02
3512 514.24
3520 515.64
3528 516.82
3536 518.14
3544 519.42
3552 520.78
3560 521.66
3568 522.86
3576 524.1
3584 525.2
3592 526.22
3600 527.32
3608 528.16
3616 529.32
3624 530.3
3632 531.44
3640 532.4
3648 533.24
3656 534.4
3664 535.52
3672 536.68
3680 537.42
3688 538.12
3696 539.16
3704 540.08
3712 541.18
3720 542.06
3728 543.06
3736 543.72
3744 544.68
3752 545.58
3760 546.6
3768 547.58
3776 548.6
3784 549.52
3792 550.54
3800 551.46
3808 552.7
3816 553.72
3824 555.24
3832 556.6
3840 557.38
3848 558.7
3856 559.64
3864 560.84
3872 562.14
3880 563.52
3888 564.5
3896 565.72
3904 567.04
3912 567.96
3920 569.08
3928 570.28
3936 571.26
3944 572.34
3952 573.46
3960 574.68
3968 575.58
3976 576.6
3984 577.54
3992 579.02
4000 581.16
4008 582.46
4016 583.58
4024 584.76
4032 585.74
4040 586.92
4048 587.76
4056 588.98
4064 589.84
4072 591.18
4080 592.22
4088 593.3
4096 594.56
4104 595.8
4112 596.98
4120 598.24
4128 599.26
4136 600.22
4144 601.5
4152 602.34
4160 603.02
4168 603.86
4176 605.28
4184 606.08
4192 607.3
4200 608.38
4208 609.26
4216 610.06
4224 611.04
4232 612.36
4240 613.34
4248 614.62
4256 615.6
4264 616.7
4272 617.7
4280 618.62
4288 619.78
4296 621
4304 622.04
4312 623.12
4320 624.34
4328 625.46
4336 626.54
4344 627.52
4352 628.78
4360 630.1
4368 631.1
4376 632
4384 633.18
4392 634.38
4400 635.46
4408 636.68
4416 637.72
4424 638.72
4432 639.98
4440 641.14
4448 642.24
4456 643.32
4464 644.24
4472 645.2
4480 646.14
4488 647.32
4496 648.36
4504 649.54
4512 650.42
4520 651.26
4528 652.2
4536 652.84
4544 653.72
4552 654.36
4560 655.3
4568 656.38
4576 657.52
4584 658.84
4592 660.14
4600 661.26
4608 662.24
4616 663.18
4624 664.62
4632 665.58
4640 666.48
4648 667.52
4656 668.48
4664 669.22
4672 670.04
4680 671.24
4688 672.08
4696 673.18
4704 674.16
4712 675.16
4720 676.12
4728 676.92
4736 677.98
4744 678.94
4752 679.92
4760 680.96
4768 681.72
4776 682.7
4784 683.78
4792 684.82
4800 685.78
4808 686.86
4816 687.8
4824 688.9
4832 690.04
4840 690.9
4848 692.12
4856 693.14
4864 693.98
4872 694.98
4880 696.04
4888 697.14
4896 698.2
4904 699.32
4912 700.42
4920 701.36
4928 702.26
4936 703.12
4944 703.9
4952 704.88
4960 705.98
4968 706.82
4976 707.72
4984 708.9
4992 710.2


==> results/tar/averaged_results_SPSA_N_TAR.dat <==
# 0
0 0
8 0
16 0
24 0
32 1.32
40 3.42
48 5.5
56 10.58
64 14.14
72 17.46
80 21.86
88 25.24
96 28.44
104 31.1
112 34
120 36.92
128 39.9
136 42.24
144 44.76
152 46.94
160 48.48
168 50.22
176 51.9
184 53.76
192 55.2
200 56.78
208 58.26
216 59.6
224 60.88
232 62.22
240 63.4
248 64.52
256 65.46
264 66.32
272 67.18
280 67.92
288 68.6
296 69.16
304 70.12
312 70.76
320 71.42
328 72.24
336 72.8
344 73.3
352 73.98
360 74.56
368 75.22
376 76
384 76.78
392 77.72
400 78.58
408 79.2
416 79.8
424 80.68
432 81.56
440 82.28
448 82.88
456 83.48
464 84.34
472 84.92
480 85.76
488 86.7
496 87.32
504 88.06
512 88.86
520 89.48
528 90.26
536 91.28
544 92.12
552 92.98
560 93.84
568 94.62
576 95.32
584 95.94
592 96.78
600 97.66
608 98.62
616 99.46
624 100.6
632 101.78
640 102.62
648 103.34
656 104.36
664 105.46
672 106.34
680 107.04
688 107.78
696 108.78
704 109.82
712 110.82
720 111.8
728 113.02
736 114.06
744 115.12
752 116.16
760 117.56
768 118.4
776 119.02
784 119.9
792 120.96
800 122.14
808 123.44
816 124.4
824 125.66
832 126.44
840 127.58
848 128.7
856 129.66
864 130.62
872 131.54
880 132.68
888 133.98
896 135.44
904 136.66
912 137.94
920 138.8
928 140.04
936 141.08
944 142.6
952 143.72
960 144.74
968 145.74
976 146.8
984 148.16
992 149.1
1000 150.58
1008 151.7
1016 152.68
1024 153.9
1032 154.74
1040 156
1048 157.4
1056 158.62
1064 159.94
1072 160.98
1080 162.16
1088 163.58
1096 164.7
1104 166.06
1112 167.04
1120 167.9
1128 168.72
1136 169.94
1144 171.14
1152 172.06
1160 173.1
1168 174.26
1176 175.2
1184 176.16
1192 177.14
1200 178.38
1208 179.32
1216 180.3
1224 181.22
1232 182.1
1240 183.26
1248 184.34
1256 185.16
1264 186.14
1272 186.92
1280 188.26
1288 189.26
1296 190.28
1304 191.58
1312 192.64
1320 193.88
1328 195.3
1336 196.7
1344 198.08
1352 199.16
1360 200.42
1368 201.66
1376 203.08
1384 204.02
1392 205.22
1400 206.26
1408 207.26
1416 208.26
1424 209
1432 210.06
1440 211.18
1448 212.44
1456 213.66
1464 214.82
1472 215.96
1480 217.1
1488 218.18
1496 219.22
1504 220.22
1512 221.04
1520 222.1
1528 222.88
1536 223.68
1544 224.68
1552 225.66
1560 226.68
1568 227.62
1576 228.6
1584 229.74
1592 230.92
1600 232.26
1608 233.32
1616 234.44
1624 235.34
1632 236.32
1640 237.34
1648 238.5
1656 239.6
1664 240.62
1672 241.94
1680 242.88
1688 244.06
1696 245.28
1704 246.26
1712 247.34
1720 248.48
1728 249.68
1736 250.8
1744 252.26
1752 253.14
1760 254.32
1768 255.3
1776 256.56
1784 257.78
1792 258.64
1800 259.94
1808 260.9
1816 262.26
1824 263.28
1832 264.42
1840 265.9
1848 267.68
1856 268.68
1864 269.94
1872 271.14
1880 271.98
1888 273.44
1896 274.6
1904 275.74
1912 277.48
1920 278.62
1928 279.74
1936 281.38
1944 282.76
1952 283.9
1960 285.28
1968 286.68
1976 288.08
1984 289.06
1992 290.66
2000 292.36
2008 293.98
2016 295.48
2024 296.78
2032 298.32
2040 299.5
2048 300.92
2056 302.28
2064 303.7
2072 305.06
2080 306.28
2088 307.44
2096 308.8
2104 310.02
2112 311.62
2120 313.42
2128 314.98
2136 316.32
2144 317.88
2152 319.28
2160 321
2168 322.54
2176 324.02
2184 325.76
2192 327.3
2200 328.92
2208 330.68
2216 332.56
2224 334.66
2232 336.46
2240 337.9
2248 339.38
2256 341.16
2264 342.96
2272 344.68
2280 346.56
2288 348.3
2296 349.98
2304 351.68
2312 353.24
2320 354.64
2328 356.22
2336 357.78
2344 359.8
2352 361.3
2360 362.86
2368 364.42
2376 366.2
2384 367.68
2392 369.24
2400 370.44
2408 372.32
2416 373.8
2424 375.44
2432 376.84
2440 378.44
2448 380.1
2456 381.4
2464 383.24
2472 385.08
2480 386.8
2488 387.96
2496 389.56
2504 391.2
2512 392.76
2520 394.26
2528 395.68
2536 397.4
2544 399.3
2552 400.74
2560 402.2
2568 403.46
2576 405.14
2584 406.96
2592 408.42
2600 410.42
2608 411.96
2616 413.62
2624 415.52
2632 416.82
2640 418.32
2648 420.22
2656 421.76
2664 423.2
2672 424.86
2680 426.52
2688 427.9
2696 429.66
2704 431.18
2712 433.02
2720 434.76
2728 436.44
2736 438.04
2744 439.72
2752 441.3
2760 442.76
2768 444.58
2776 446.14
2784 447.6
2792 449.06
2800 450.7
2808 452.48
2816 454.1
2824 455.72
2832 457.16
2840 458.5
2848 459.88
2856 462.06
2864 464
2872 465.88
2880 467.52
2888 469.48
2896 471.5
2904 473.18
2912 474.62
2920 476.18
2928 477.72
2936 479.52
2944 481.36
2952 482.82
2960 484.26
2968 485.88
2976 487.54
2984 489.38
2992 490.9
3000 492.64
3008 494
3016 495.74
3024 497.3
3032 498.74
3040 500.18
3048 501.88
3056 503.4
3064 504.58
3072 506.22
3080 507.7
3088 508.92
3096 510.34
3104 511.68
3112 513.28
3120 514.62
3128 516.24
3136 517.56
3144 519.22
3152 520.84
3160 522.14
3168 523.34
3176 525.14
3184 526.44
3192 527.98
3200 529.56
3208 531.2
3216 532.68
3224 534.3
3232 535.72
3240 536.76
3248 537.94
3256 539.54
3264 540.66
3272 541.98
3280 543.34
3288 544.74
3296 546.02
3304 547.38
3312 548.84
3320 550.32
3328 551.66
3336 553.2
3344 554.88
3352 556.3
3360 557.92
3368 559.32
3376 560.8
3384 562.46
3392 564.02
3400 565.64
3408 566.9
3416 567.94
3424 569.42
3432 571.04
3440 572.4
3448 574.14
3456 575.34
3464 577.04
3472 578.62
3480 580.26
3488 582.02
3496 583.26
3504 585
3512 586.42
3520 587.84
3528 589.56
3536 591.1
3544 592.28
3552 593.8
3560 595.4
3568 596.78
3576 598.12
3584 599.3
3592 600.72
3600 602.14
3608 603.7
3616 605.14
3624 606.72
3632 608.48
3640 609.66
3648 610.86
3656 612.06
3664 613.36
3672 614.62
3680 616.22
3688 617.88
3696 619.12
3704 620.64
3712 622.2
3720 623.98
3728 625.3
3736 626.78
3744 628.1
3752 629.34
3760 630.76
3768 632.54
3776 634.04
3784 635.24
3792 636.72
3800 637.96
3808 639.44
3816 640.78
3824 642.3
3832 644.04
3840 645.64
3848 646.84
3856 648.6
3864 650.1
3872 651.46
3880 653.04
3888 654.28
3896 656
3904 657.5
3912 659.1
3920 660.36
3928 661.72
3936 663.26
3944 664.66
3952 665.96
3960 667.26
3968 668.46
3976 669.74
3984 671.22
3992 672.5
4000 674.68
4008 676.1
4016 677.58
4024 679.16
4032 680.44
4040 681.64
4048 682.92
4056 684.58
4064 685.92
4072 687.5
4080 688.86
4088 690.4
4096 691.84
4104 693.4
4112 695.22
4120 696.7
4128 697.9
4136 699.44
4144 700.88
4152 702.12
4160 703.5
4168 704.68
4176 705.9
4184 707.4
4192 708.82
4200 710.2
4208 711.64
4216 712.82
4224 713.98
4232 715.56
4240 716.76
4248 717.86
4256 718.98
4264 720.34
4272 721.36
4280 722.66
4288 723.84
4296 725.02
4304 726.16
4312 727.4
4320 728.62
4328 730.24
4336 731.24
4344 732.56
4352 733.98
4360 735.3
4368 736.7
4376 737.9
4384 739.2
4392 740.44
4400 741.66
4408 742.96
4416 744.24
4424 745.52
4432 747.06
4440 748.5
4448 749.96
4456 751.2
4464 752.58
4472 753.62
4480 754.68
4488 755.94
4496 757.18
4504 758.34
4512 759.78
4520 760.74
4528 761.9
4536 763.04
4544 764.26
4552 765.48
4560 766.64
4568 767.7
4576 768.76
4584 769.84
4592 770.98
4600 772.14
4608 773.48
4616 774.7
4624 775.98
4632 777.08
4640 778.14
4648 779.3
4656 780.26
4664 781.32
4672 782.3
4680 783.14
4688 784.3
4696 785.18
4704 786.08
4712 787.2
4720 788.12
4728 789.32
4736 790.58
4744 791.5
4752 792.8
4760 793.88
4768 794.84
4776 795.86
4784 796.9
4792 798
4800 799.16
4808 800.28
4816 801.16
4824 802.36
4832 803.24
4840 804.4
4848 805.18
4856 806.16
4864 807.3
4872 808.3
4880 809.48
4888 810.82
4896 811.98
4904 813.1
4912 814.3
4920 815.22
4928 816.34
4936 817.44
4944 818.34
4952 819.34
4960 820.24
4968 820.82
4976 821.86
4984 822.6
4992 823.66


==> results/tar/averaged_results_SPSA_TAR.dat <==
# 0
0 0
8 0
16 0
24 0.14
32 1.4
40 6.32
48 13.54
56 19.98
64 27.52
72 33.72
80 39.68
88 45.88
96 50.84
104 56.2
112 61
120 65.6
128 69.68
136 73.8
144 77.2
152 80.62
160 83.96
168 87.46
176 90.58
184 93.36
192 95.6
200 97.68
208 100.3
216 102.82
224 105.36
232 107.94
240 110.16
248 112.92
256 115.54
264 117.3
272 119.26
280 121.38
288 122.96
296 125.18
304 126.98
312 128.88
320 130.58
328 132.22
336 133.96
344 135.76
352 137.5
360 139.24
368 140.82
376 142.62
384 144.56
392 146.64
400 148.42
408 149.96
416 151.48
424 153.22
432 154.96
440 156.74
448 158.26
456 159.94
464 161.5
472 163.06
480 165
488 166.66
496 168.08
504 170.1
512 171.98
520 173.58
528 175.7
536 177.7
544 179.84
552 181.62
560 183.48
568 184.88
576 186.56
584 188.3
592 189.58
600 191.1
608 193.02
616 194.86
624 196.66
632 198.38
640 199.78
648 201.92
656 203.66
664 205.14
672 206.64
680 208.08
688 210.08
696 211.84
704 213.64
712 215.88
720 217.62
728 219.68
736 221.18
744 223
752 224.74
760 226.78
768 228.48
776 230.32
784 231.86
792 233.4
800 235.04
808 236.58
816 238.32
824 240.1
832 242.08
840 244.1
848 245.84
856 247.72
864 249.48
872 251.22
880 252.68
888 254.6
896 256.34
904 258.48
912 260.02
920 261.64
928 263.52
936 265.26
944 266.74
952 268.56
960 270.22
968 271.88
976 273.42
984 275.14
992 277.06
1000 279.04
1008 280.54
1016 282.5
1024 284.16
1032 285.9
1040 287.74
1048 289.7
1056 291.66
1064 293.4
1072 294.7
1080 296.52
1088 298.42
1096 300.34
1104 302.2
1112 303.92
1120 305.88
1128 307.84
1136 309.48
1144 311.1
1152 312.9
1160 314.86
1168 316.46
1176 318.26
1184 319.9
1192 321.66
1200 323.32
1208 324.7
1216 326.8
1224 328.42
1232 330.16
1240 331.86
1248 333.42
1256 335.28
1264 336.66
1272 338.28
1280 339.94
1288 341.46
1296 342.98
1304 344.84
1312 346.76
1320 348.66
1328 350.58
1336 352.1
1344 353.8
1352 355.56
1360 357.28
1368 359.1
1376 360.72
1384 362.18
1392 364.32
1400 366.24
1408 368.14
1416 370.12
1424 371.64
1432 373.34
1440 375.1
1448 376.72
1456 378.58
1464 380.26
1472 381.9
1480 383.44
1488 385.02
1496 386.6
1504 388.12
1512 389.62
1520 391.3
1528 393.06
1536 394.94
1544 396.66
1552 398.7
1560 400.68
1568 402.42
1576 404.04
1584 405.78
1592 407.54
1600 409.26
1608 411
1616 413.08
1624 414.48
1632 416.24
1640 417.94
1648 419.8
1656 421.54
1664 423.4
1672 425.34
1680 426.92
1688 428.58
1696 430.26
1704 431.68
1712 433.36
1720 434.94
1728 436.48
1736 437.88
1744 439.72
1752 441.22
1760 442.64
1768 444.48
1776 446.44
1784 447.78
1792 449.36
1800 450.78
1808 451.92
1816 453.7
1824 455.42
1832 456.82
1840 458.68
1848 460.12
1856 461.84
1864 463.46
1872 465.2
1880 466.78
1888 468.26
1896 469.68
1904 471.38
1912 473.18
1920 474.74
1928 476.66
1936 478.14
1944 479.6
1952 481.7
1960 483.74
1968 485.42
1976 486.9
1984 488.6
1992 490.34
2000 492.3
2008 493.8
2016 495.3
2024 496.72
2032 498.86
2040 500.64
2048 502.16
2056 503.68
2064 505.32
2072 507.06
2080 508.74
2088 510.44
2096 511.88
2104 513.74
2112 515.1
2120 517.06
2128 518.42
2136 519.84
2144 521.86
2152 523.44
2160 525.42
2168 527.2
2176 529.04
2184 530.76
2192 532.56
2200 534.36
2208 536.4
2216 538.28
2224 540
2232 541.44
2240 543.22
2248 544.9
2256 546.86
2264 548.26
2272 549.72
2280 551.32
2288 552.94
2296 554.66
2304 556.26
2312 557.78
2320 559.36
2328 560.7
2336 562.58
2344 564.04
2352 565.44
2360 567.16
2368 569.12
2376 570.46
2384 572.16
2392 573.9
2400 575.5
2408 577.2
2416 578.78
2424 580.88
2432 582.5
2440 584
2448 585.74
2456 587.38
2464 589.18
2472 591.12
2480 592.78
2488 594.62
2496 596.36
2504 597.92
2512 599.5
2520 601.72
2528 603.6
2536 605.22
2544 606.9
2552 608.5
2560 609.68
2568 611.52
2576 612.8
2584 614.5
2592 616.42
2600 617.84
2608 619.36
2616 620.72
2624 622.52
2632 624.1
2640 625.86
2648 627.56
2656 629.06
2664 630.74
2672 632.32
2680 634.32
2688 636.16
2696 638
2704 639.62
2712 641.04
2720 642.86
2728 644.46
2736 646.12
2744 648.18
2752 649.88
2760 651.4
2768 652.84
2776 654.5
2784 656.32
2792 658.3
2800 660.32
2808 662
2816 663.62
2824 665.06
2832 666.74
2840 668.34
2848 670.18
2856 671.92
2864 673.66
2872 675.54
2880 677.32
2888 679.28
2896 681.22
2904 682.94
2912 684.42
2920 686.12
2928 687.96
2936 689.5
2944 691.38
2952 693.06
2960 694.66
2968 696.84
2976 699
2984 700.76
2992 702.84
3000 704.46
3008 706.32
3016 707.9
3024 710
3032 711.86
3040 713.5
3048 714.78
3056 716.52
3064 717.86
3072 719.36
3080 720.68
3088 722.06
3096 723.56
3104 725.54
3112 727.2
3120 728.76
3128 730.36
3136 731.78
3144 733.32
3152 734.76
3160 736.6
3168 738.46
3176 739.92
3184 741.28
3192 742.88
3200 744.28
3208 746.24
3216 747.8
3224 749.62
3232 751.32
3240 752.8
3248 754.34
3256 756.24
3264 757.84
3272 759.72
3280 761.16
3288 762.6
3296 764.2
3304 765.76
3312 767.5
3320 769.44
3328 770.82
3336 772.3
3344 773.96
3352 775.64
3360 777.2
3368 778.64
3376 780.32
3384 782.04
3392 783.66
3400 785.22
3408 787.14
3416 788.94
3424 790.46
3432 792.34
3440 794.14
3448 795.7
3456 797.4
3464 799.18
3472 800.92
3480 802.56
3488 804.18
3496 805.66
3504 807.18
3512 808.9
3520 810.26
3528 811.96
3536 813.5
3544 815.1
3552 816.72
3560 817.96
3568 819.48
3576 820.92
3584 822.62
3592 824.28
3600 825.58
3608 827.12
3616 828.9
3624 830.42
3632 831.88
3640 833.36
3648 834.8
3656 836.28
3664 837.98
3672 839.56
3680 841.46
3688 843
3696 844.6
3704 846.52
3712 848.36
3720 850.28
3728 852.04
3736 853.88
3744 855.2
3752 856.94
3760 858.66
3768 860.32
3776 861.82
3784 863.34
3792 864.76
3800 866.46
3808 867.84
3816 869.48
3824 871.36
3832 873.32
3840 874.7
3848 876.24
3856 877.66
3864 879.48
3872 881.18
3880 882.76
3888 884.54
3896 886.36
3904 888.08
3912 890
3920 891.84
3928 893.68
3936 895.3
3944 897.26
3952 899.32
3960 901.04
3968 902.66
3976 904.56
3984 906.18
3992 908.04
4000 910.54
4008 912.28
4016 914.4
4024 915.86
4032 917.64
4040 919.26
4048 920.78
4056 922.16
4064 923.94
4072 925.74
4080 927.48
4088 928.98
4096 930.44
4104 932.12
4112 933.94
4120 935.32
4128 937.18
4136 938.94
4144 940.84
4152 942.5
4160 944.28
4168 946.2
4176 947.84
4184 949.64
4192 951.28
4200 953.36
4208 955.22
4216 956.94
4224 958.66
4232 960.64
4240 962.12
4248 963.82
4256 965.42
4264 967.04
4272 968.4
4280 969.94
4288 971.86
4296 973.6
4304 975.36
4312 977.24
4320 978.88
4328 980.9
4336 982.62
4344 984.52
4352 986.08
4360 987.78
4368 989.26
4376 990.96
4384 992.4
4392 994.2
4400 995.86
4408 997.28
4416 998.7
4424 1000.28
4432 1001.84
4440 1003.56
4448 1004.84
4456 1006.64
4464 1007.94
4472 1009.56
4480 1011.12
4488 1013
4496 1014.76
4504 1016.68
4512 1018.4
4520 1019.9
4528 1021.64
4536 1023.3
4544 1024.68
4552 1026.6
4560 1028.2
4568 1029.82
4576 1031.4
4584 1032.98
4592 1034.66
4600 1036.34
4608 1037.8
4616 1039.7
4624 1041.12
4632 1042.76
4640 1044.5
4648 1046.24
4656 1047.64
4664 1049.54
4672 1051.44
4680 1053.26
4688 1054.7
4696 1056.18
4704 1057.6
4712 1059.16
4720 1060.46
4728 1061.96
4736 1063.72
4744 1065.38
4752 1067.14
4760 1068.96
4768 1070.5
4776 1072.06
4784 1073.88
4792 1075.7
4800 1077.34
4808 1078.92
4816 1080.14
4824 1081.68
4832 1083.14
4840 1084.4
4848 1086.08
4856 1087.82
4864 1089.5
4872 1091.1
4880 1092.5
4888 1093.86
4896 1095.24
4904 1096.9
4912 1098.38
4920 1100.04
4928 1101.62
4936 1103.38
4944 1104.98
4952 1106.68
4960 1108.36
4968 1110.2
4976 1111.8
4984 1113.36
4992 1114.86

